Topological Regularization via Persistence-Sensitive Optimization

Optimization, a key tool in machine learning and statistics, relies on regularization to reduce overfitting. Traditional regularization methods control a norm of the solution to ensure its smoothness. Recently, topological methods have emerged as a way to provide a more precise and expressive control over the solution, relying on persistent homology to quantify and reduce its roughness. All such existing techniques back-propagate gradients through the persistence diagram, which is a summary of the topological features of a function. Their downside is that they provide information only at the critical points of the function. We propose a method that instead builds on persistence-sensitive simplification and translates the required changes to the persistence diagram into changes on large subsets of the domain, including both critical and regular points. This approach enables a faster and more precise topological regularization, the benefits of which we illustrate with experimental evidence.

==> data/blobs-loss.csv <==
epoch;train;val
350;0.4031334102153778;0.7407653331756592
351;0.3995115265250206;0.7454331517219543
352;0.39433167427778243;0.7657842636108398
353;0.3999148443341255;0.7461699843406677
354;0.39317074939608576;0.7600522637367249
355;0.39440966844558717;0.797480046749115
356;0.39812173023819925;0.7602643966674805
357;0.3930073261260986;0.7811471819877625
358;0.3939719036221504;0.7915902733802795
359;0.39356796368956565;0.7802818417549133
360;0.3903457969427109;0.7728394865989685
361;0.39144039899110794;0.772035539150238
362;0.38769838213920593;0.7983211278915405
363;0.38728697076439855;0.8077308535575867
364;0.3939192458987236;0.7992730140686035
365;0.39025402888655664;0.8558452129364014
366;0.4056019403040409;0.8725736737251282
367;0.42121593505144117;0.8132978081703186
368;0.41754078567028047;0.7827405333518982
369;0.4081109300255775;0.7723109722137451
370;0.41355593502521515;0.8234298229217529
371;0.41459272913634776;0.8269439935684204
372;0.4184065580368042;0.7882777452468872
373;0.4201967276632786;0.737294614315033
374;0.4136518619954586;0.7922573089599609
375;0.41638370603322983;0.7562631964683533
376;0.4000108793377876;0.7649796605110168
377;0.39396233186125756;0.7396446466445923
378;0.3914304584264755;0.7813328504562378
379;0.39542490988969803;0.7887713313102722
380;0.3917215891182423;0.7813081741333008
381;0.39055479764938356;0.7776008248329163
382;0.38945905715227125;0.782620370388031
383;0.38681082203984263;0.8000882863998413
384;0.39187035858631136;0.7741435170173645
385;0.385173287242651;0.8015519380569458
386;0.3859128408133984;0.8218095302581787
387;0.3937981083989143;0.8231581449508667
388;0.3908527553081512;0.8181895017623901
389;0.38531813137233256;0.8046750426292419
390;0.38544625118374826;0.8446522355079651
391;0.3945157051086426;0.8008384108543396
392;0.3852014675736427;0.8217854499816895
393;0.38522941097617147;0.8534399271011353
394;0.3956852242350578;0.8323031663894653
395;0.3946229685097933;0.8669309616088867
396;0.4072928845882416;0.8425124883651733
397;0.4048546597361565;0.8025275468826294
398;0.3962758220732212;0.8220587372779846
399;0.39076581597328186;0.8114908337593079
400;0.3848359778523445;0.7996423244476318
401;0.3814390227198601;0.8375552296638489
402;0.38111830949783326;0.8558288812637329
403;0.38514460921287536;0.8320037722587585
404;0.3786144718527794;0.8684391975402832
405;0.38076862022280694;0.8471383452415466
406;0.3813636273145676;0.852524995803833
407;0.38165785670280455;0.8502634763717651
408;0.38176918774843216;0.8547753095626831
409;0.3773937799036503;0.8482962846755981
410;0.373645243793726;0.8650585412979126
411;0.3756003092974424;0.8784481883049011
412;0.37970397174358367;0.8801637291908264
413;0.3878303896635771;0.9268091917037964
414;0.4019215375185013;0.8678688406944275
415;0.39933827221393586;0.8717557787895203
416;0.3956956330686808;0.8133244514465332
417;0.40667172223329545;0.8812013864517212
418;0.40108724534511564;0.8439934849739075
419;0.3969946000725031;0.880630612373352
420;0.4222310304641724;0.8101136684417725
421;0.41085372418165206;0.8095747232437134
422;0.396403968334198;0.8422824740409851
423;0.38986409157514573;0.8400546312332153
424;0.39295408576726915;0.8298541307449341
425;0.39146223813295367;0.839885950088501
426;0.39159613065421583;0.8438974618911743
427;0.383517175167799;0.8500080108642578
428;0.382169683277607;0.8013560175895691
429;0.37881810739636423;0.8336479067802429
430;0.37757601886987685;0.8295445442199707
431;0.37853838205337526;0.8669561743736267
432;0.3769476167857647;0.8864315152168274
433;0.3779431704431772;0.8719797730445862
434;0.37391983419656755;0.8839883804321289
435;0.38409745916724203;0.8700112104415894
436;0.3912947878241539;0.8546431660652161
437;0.3761144258081913;0.8728552460670471
438;0.3779653266072273;0.8944668173789978
439;0.3829719789326191;0.8656501770019531
440;0.37731431797146797;0.866118311882019
441;0.37782361879944804;0.8941730260848999
442;0.3787077024579048;0.8753672242164612
443;0.37873364314436914;0.8887348771095276
444;0.3810771949589252;0.9248437285423279
445;0.38634500578045844;0.898424506187439
446;0.3784119799733162;0.871894359588623
447;0.37280273213982584;0.9081440567970276
448;0.37224283143877984;0.8949410319328308
449;0.3716758914291859;0.8686269521713257
450;0.3660705551505089;0.9104958772659302
451;0.3665227830410004;1.0072925090789795
452;0.5298375710844994;0.96978360414505
453;0.5320502012968064;1.0668003559112549
454;0.5600339062511921;0.7724133133888245
455;0.5005000233650208;0.7637444138526917
456;0.5040147349238395;0.7315282821655273
457;0.49189308285713196;0.7588387727737427
458;0.48432288244366645;0.8596755266189575
459;0.5080113127827645;0.7417551875114441
460;0.49599171429872513;0.728317141532898
461;0.49372327625751494;0.724306046962738
462;0.5001291275024414;0.7723148465156555
463;0.5150119334459304;0.7964622378349304
464;0.5110241025686264;0.8655158281326294
465;0.5290722042322159;0.8297557234764099
466;0.5219407498836517;0.816966712474823
467;0.5266813337802887;0.755569338798523
468;0.5220097303390503;0.8445636034011841
469;0.5456935673952102;0.709781289100647
470;0.5300136089324952;0.8022068738937378
471;0.5549671232700348;0.6875719428062439
472;0.5425864338874817;0.7516241669654846
473;0.5465482592582702;0.7493703961372375
474;0.5256645441055298;0.7413324117660522
475;0.5023401081562042;0.7736601829528809
476;0.5277278304100037;0.8065382242202759
477;0.5322809159755707;0.9213750958442688
478;0.5555919587612153;0.8955813050270081
479;0.5478873968124389;0.749504029750824
480;0.5110449209809304;0.6723644137382507
481;0.48137072920799256;0.8964133858680725
482;0.602762633562088;0.8751386404037476
483;0.5707318753004074;0.7597948312759399
484;0.5251732528209686;0.7731958627700806
485;0.530092430114746;0.9027564525604248
486;0.5728805214166641;0.861893892288208
487;0.5519176542758941;0.9028728604316711
488;0.5736535876989365;0.9047756195068359
489;0.5608051925897598;0.8880933523178101
490;0.5575859665870666;0.8421960473060608
491;0.5424603283405304;0.8584311604499817
492;0.5556903466582298;0.8331283330917358
493;0.5384712189435958;0.8840818405151367
494;0.5657764881849289;0.8386126756668091
495;0.5372900888323784;0.7415096759796143
496;0.5189412884414196;0.9135620594024658
497;0.5981268078088761;0.734044075012207
498;0.5719181507825851;0.7728478312492371
499;0.5814984261989593;0.7470490336418152


==> data/blobs-train-data.csv <==
x;y;label
-1.4635343551635742;1.1847821474075317;cn0
3.635164499282837;5.639315605163574;cn1
-1.2549984455108643;0.5642240047454834;cn0
0.894914448261261;-0.6341789960861206;cn0
-5.4057087898254395;2.236419439315796;cn2
0.3704887926578522;-0.19649922847747803;cn0
-5.068357467651367;5.179045677185059;cn2
-0.1103813424706459;-0.08869904279708862;cn0
4.844400405883789;6.641209602355957;cn1
-4.253916263580322;4.243973731994629;cn2
-4.8828349113464355;4.711346626281738;cn2
-0.008001863956451416;1.6343598365783691;cn0
0.02097109518945217;0.22587795555591583;cn0
0.443399041891098;1.0783355236053467;cn0
-0.80748051404953;0.038340166211128235;c2
-6.66176700592041;5.3195695877075195;cn2
1.943931221961975;-0.09761076420545578;cn0
-5.262912273406982;4.9537177085876465;cn2
-5.89585018157959;6.198261737823486;cn2
-0.8975452780723572;1.6162028312683105;c1
3.85365891456604;3.767367124557495;cn1
-0.7778620719909668;-0.5552312135696411;cn0
-0.815188467502594;0.9812737107276917;cn0
4.097814559936523;7.038205623626709;cn1
0.5696097016334534;0.9007924795150757;c2
1.4843780994415283;-1.6977190971374512;c2
2.6038339138031006;0.5005488991737366;cn0
2.01385235786438;0.9302043914794922;c1
5.659885406494141;4.12192440032959;cn1
-5.3476080894470215;4.844393730163574;cn2
6.209774017333984;3.7264552116394043;cn1
-4.4767537117004395;5.861551761627197;cn2
4.338357925415039;3.4370086193084717;cn1
-4.492569923400879;6.825515270233154;cn2
1.2630547285079956;1.6921563148498535;cn0
0.4712914228439331;0.7567019462585449;cn0
0.6757149696350098;0.7124242186546326;cn0
5.911876201629639;4.305377960205078;cn1
3.106546640396118;3.929171085357666;cn1
0.03550824150443077;0.3594544529914856;cn0
3.205907106399536;4.6838555335998535;c0
4.524067401885986;7.289332866668701;cn1
4.843985080718994;4.690829753875732;c2
0.14437493681907654;1.6207454204559326;cn0
7.3895111083984375;3.294243097305298;cn1
-4.070328712463379;5.7032599449157715;cn2
-7.389207363128662;5.488661289215088;cn2
-5.116365432739258;4.904809951782227;cn2
6.392544746398926;4.993685722351074;cn1
0.6538971066474915;0.7884431481361389;cn0
0.022570312023162842;-0.7753486633300781;cn0
3.892512321472168;4.905832290649414;cn1
-0.7767214179039001;1.608380675315857;cn0
-3.729414463043213;5.1182169914245605;cn2
-1.037803292274475;-0.8256692886352539;c2
-5.346973896026611;4.743886947631836;cn2
0.3061143159866333;-0.8390446901321411;cn0
3.377052068710327;4.6754326820373535;cn1
5.177062511444092;7.0001912117004395;cn1
-4.379082679748535;5.117901802062988;cn2
-4.930688381195068;6.023095607757568;cn2
0.44678184390068054;1.056257963180542;cn0
7.7005615234375;3.6153581142425537;cn1
0.883693277835846;-0.3796757459640503;cn0
-4.938892364501953;4.614050388336182;c1
5.055812358856201;5.278109550476074;cn1
-5.5033278465271;4.78144645690918;cn2
5.427009582519531;5.701380252838135;cn1
3.559427261352539;4.367373943328857;cn1
6.030055046081543;4.180635929107666;cn1
-0.6859433054924011;0.6021812558174133;cn0
-5.019228458404541;4.377910137176514;cn2
6.75476598739624;2.4783618450164795;c0
0.7483184337615967;0.6120281219482422;cn0
5.479207515716553;5.086305618286133;cn1
-4.543087005615234;6.4035563468933105;cn2
-2.19010329246521;6.967835426330566;c1
-1.3698431253433228;0.23499199748039246;cn0
4.895627975463867;4.933768272399902;cn1
0.4166891276836395;-0.6071401238441467;cn0
0.8903043270111084;2.074906826019287;c1
0.11027292907238007;0.8040581345558167;c2
0.842802882194519;1.4586788415908813;cn0
-3.9687061309814453;4.375188827514648;cn2
-6.64166259765625;4.404682159423828;cn2
-5.078444480895996;4.0789103507995605;cn2
-5.148143768310547;6.2889204025268555;cn2
0.4507531225681305;0.20372743904590607;cn0
4.996007442474365;5.904871463775635;cn1
1.497509479522705;0.06744185090065002;cn0
-1.5293176174163818;1.4245153665542603;cn0
-4.985626697540283;3.82130765914917;cn2
-5.274539947509766;5.4422173500061035;cn2
2.9757134914398193;6.287509918212891;cn1
4.0647478103637695;4.598042011260986;cn1
5.935959339141846;4.197964668273926;cn1
-5.350497245788574;5.496106147766113;cn2
-2.092090606689453;-0.9463649392127991;c1
-6.1018877029418945;6.909692764282227;cn2
-6.125468730926514;5.31141996383667;cn2
5.7333221435546875;5.211379051208496;cn1
-3.7043631076812744;6.32339334487915;cn2
-5.006033897399902;4.501931190490723;c0
5.101970195770264;4.4767560958862305;cn1
3.664163827896118;5.880452632904053;cn1
0.6252467036247253;-0.868317186832428;cn0
0.3991737961769104;-1.661324143409729;c2
0.4562399685382843;0.9407214522361755;cn0
2.0090649127960205;0.15783651173114777;cn0
5.459967613220215;5.3100056648254395;cn1
4.127156734466553;3.411564826965332;cn1
-2.2691595554351807;1.0013961791992188;cn0
6.139266490936279;4.698391437530518;cn1
-6.118043899536133;4.385920524597168;c0
-5.9515380859375;4.569096565246582;cn2
4.204765796661377;5.3735785484313965;cn1
1.658955693244934;-1.3371825218200684;cn0
0.010609391145408154;-0.5366122126579285;cn0
-4.017374038696289;5.795374870300293;cn2
6.047224998474121;4.842292785644531;cn1
-4.2747321128845215;4.284186840057373;c1
-4.273359298706055;5.871837615966797;cn2
1.5473510026931763;-0.1541513055562973;cn0
1.6033995151519775;0.7815725803375244;cn0
-3.9249887466430664;5.356595039367676;c1
4.456529140472412;2.519303321838379;cn1
0.8400220274925232;0.02227131836116314;cn0
4.187111854553223;5.03841495513916;cn1
-1.9731190204620361;-0.20795339345932007;cn0
-5.522202968597412;4.979715824127197;cn2
0.5490622520446777;1.3445963859558105;c1
-0.39004161953926086;-0.5676496028900146;cn0
5.472158432006836;5.484463691711426;cn1
-1.4824596643447876;-0.49368777871131897;cn0
0.275036484003067;0.43192631006240845;c2
0.6383020281791687;-0.15741819143295288;c1
4.437973976135254;6.584259033203125;cn1
1.1898248195648193;-0.3722902834415436;cn0
-5.09233283996582;5.254382133483887;cn2
-4.855340957641602;3.9620466232299805;cn2
4.108373165130615;4.588652610778809;cn1
5.11027717590332;4.30473518371582;cn1
-6.81366491317749;5.85192346572876;cn2
4.924957752227783;5.811559677124023;cn1
6.238595008850098;5.839822292327881;cn1
-4.442408084869385;5.0355963706970215;cn2
5.539167881011963;4.083954811096191;cn1
5.16364860534668;4.41676664352417;c2
4.183913230895996;4.619044780731201;cn1
1.2570438385009766;-0.6895624995231628;c1
-3.877504348754883;2.871154308319092;c1
5.0016093254089355;4.966517448425293;cn1
5.785862922668457;4.372589588165283;cn1
-5.821142196655273;5.532728672027588;cn2
-1.0273759365081787;0.1272881180047989;cn0
-0.3983837962150574;0.04631268233060837;c1
3.9065332412719727;5.1736836433410645;cn1
-0.5248767137527466;-0.690319299697876;c2
5.8357834815979;5.329054832458496;cn1
4.190927982330322;5.653619766235352;cn1
-1.5867886543273926;-0.46793586015701294;cn0
-5.851877689361572;3.7520806789398193;cn2
1.0864704847335815;0.26065677404403687;cn0
-3.2556118965148926;5.594654083251953;cn2
-0.5319817066192627;0.6323482990264893;cn0
7.213984966278076;6.388296127319336;cn1
-0.001641283743083477;1.1130242347717285;cn0
4.467202663421631;3.865746021270752;c2
4.783280849456787;5.325006484985352;cn1
-6.322104454040527;5.848378658294678;cn2
-6.13556432723999;3.4662764072418213;cn2
5.772884845733643;4.1816558837890625;cn1
-4.691558361053467;3.7391202449798584;cn2
5.205917835235596;5.387298107147217;cn1
4.825656414031982;4.907193660736084;c2
3.592686414718628;4.420247554779053;cn1
3.8243587017059326;4.997304916381836;cn1
1.5044713020324707;-1.8437559604644775;cn0
-0.9140611290931702;-1.3216650485992432;cn0
-0.6415778398513794;-0.34449702501296997;cn0
5.190487861633301;5.706552982330322;cn1
4.321822643280029;3.8905375003814697;c0
3.947930097579956;4.470043182373047;cn1
5.418106555938721;5.020016193389893;cn1
-5.8671875;6.793179988861084;cn2
0.4597298204898834;-1.149069905281067;cn0
0.5422418117523193;-0.5511114001274109;cn0
1.5781399011611938;0.5271742939949036;cn0
-4.285961151123047;4.387141704559326;cn2
-5.770839214324951;5.081533908843994;cn2
0.45751258730888367;0.667859673500061;cn0
-5.868700981140137;6.043490409851074;cn2
0.47836020588874817;2.605604887008667;cn0
-3.1782164573669434;-0.4418340027332306;cn0
-3.9368531703948975;4.457468032836914;cn2
-5.097127437591553;4.495983123779297;cn2
6.457211017608643;3.252498149871826;cn1
0.7517544031143188;-0.27420300245285034;cn0
-1.788172960281372;0.7403944730758667;cn0
5.533174991607666;5.840112209320068;cn1
-4.755805969238281;6.736260890960693;cn2
5.713907718658447;3.6471140384674072;cn1
-0.5880607962608337;-0.6446990370750427;cn0
-2.2863221168518066;6.212836742401123;c0
-6.874935626983643;4.235753536224365;cn2
3.6151747703552246;4.987058639526367;cn1
-0.3591185212135315;-0.7214635610580444;cn0
5.517565727233887;5.370948791503906;cn1
0.0029087148141115904;-0.6272200345993042;cn0
-0.3229127526283264;-0.36377596855163574;cn0
1.0507129430770874;-0.17403481900691986;cn0
-5.520399570465088;5.153136253356934;cn2
1.501766562461853;1.9363709688186646;cn0
-6.92631196975708;6.6312947273254395;cn2
-5.047170639038086;5.082086086273193;cn2
1.1007742881774902;3.6129703521728516;c2
-6.224762916564941;4.163627624511719;cn2
5.542525291442871;5.585463047027588;cn1
-4.949619770050049;5.136890888214111;cn2
-3.529942512512207;7.678638458251953;cn2
-0.0513589009642601;-0.1845138520002365;cn0
-2.989232063293457;3.472881317138672;cn2
-0.20245634019374847;0.09940484911203384;cn0
5.188606262207031;3.745931625366211;cn1
-4.779298782348633;3.535221815109253;cn2
0.3740791976451874;0.8836476802825928;cn0
-2.590714931488037;4.717132568359375;c0
-5.9614481925964355;4.592349052429199;cn2
2.962212324142456;5.218598365783691;cn1
4.485381126403809;5.233822822570801;cn1
0.8083295226097107;-1.043278694152832;cn0
5.344479560852051;7.112440586090088;cn1
-4.9026641845703125;6.3228912353515625;cn2
1.6767382621765137;-0.7740023732185364;cn0
1.4706941843032837;0.5131899118423462;cn0
7.387149333953857;4.199357986450195;cn1
-5.204071998596191;5.5772199630737305;cn2
-5.832959175109863;5.504242420196533;cn2
-0.37418171763420105;-0.3330816328525543;cn0
-3.8879244327545166;2.5922369956970215;cn2
-1.5503262281417847;-0.30430811643600464;cn0
-1.4085413217544556;-1.100709319114685;cn0
-0.2731863260269165;-0.86809241771698;cn0
-3.6388978958129883;3.827334403991699;c0
-0.01853776164352894;1.4407988786697388;c2
-5.267449855804443;5.108261585235596;cn2
4.864293098449707;6.023345470428467;cn1
-4.708884239196777;4.660105228424072;c0
3.688310384750366;4.787708759307861;cn1
3.845525026321411;4.760414123535156;cn1
-4.547861576080322;5.35624885559082;cn2
-6.459640979766846;4.250916481018066;cn2
-3.774111032485962;5.486490726470947;cn2
0.4884166121482849;-0.40035688877105713;cn0
-2.44521427154541;0.9473087191581726;cn0
0.23823565244674683;-0.993109941482544;cn0
6.202910423278809;6.455423355102539;cn1
-5.028110504150391;5.706098556518555;cn2
4.944772720336914;5.07020902633667;cn1
-3.061812162399292;4.611891269683838;cn2
4.747966766357422;4.451883316040039;cn1
-0.31189143657684326;0.26857274770736694;cn0
0.6554994583129883;-0.023149646818637848;cn0
-0.7902937531471252;-0.2772237956523895;c2
-3.7300100326538086;3.9722671508789062;cn2
1.4328792095184326;-0.467426598072052;cn0
-5.6365461349487305;4.6272430419921875;cn2
3.7189455032348633;5.93065881729126;cn1
4.334857940673828;5.3007588386535645;cn1
-3.488715887069702;5.0458903312683105;c0
6.900696754455566;6.281028747558594;c2
-0.9085879325866699;-0.3710314929485321;cn0
-7.409206390380859;4.839688777923584;cn2
0.6981111168861389;0.7736857533454895;cn0
-5.013331890106201;3.6460132598876953;cn2
6.312838077545166;5.348892688751221;cn1
4.834028244018555;5.249472141265869;cn1
-4.213604927062988;3.570800304412842;cn2
-4.505244731903076;6.1101603507995605;cn2
1.4592498540878296;-0.5956320762634277;cn0
-5.735940456390381;4.1035685539245605;c1
3.8628299236297607;5.6852569580078125;cn1
0.7771613597869873;-1.8491781949996948;cn0
5.973450660705566;3.718932867050171;cn1
-4.078606128692627;5.15477180480957;cn2
-1.937983751296997;-0.9191737174987793;cn0
-5.850935935974121;4.208703994750977;cn2
-4.938540458679199;4.507357597351074;cn2
5.2915849685668945;5.8602190017700195;cn1
-6.293911457061768;5.573160171508789;cn2
-4.316195487976074;4.688199043273926;c0
4.492696762084961;4.8813652992248535;cn1
-4.825160503387451;4.894474029541016;cn2
4.15069580078125;5.321403980255127;cn1
-0.5178000330924988;1.0061700344085693;cn0
2.227281332015991;-0.035229139029979706;cn0
6.490573883056641;5.073680400848389;cn1
-2.4308886528015137;2.501485586166382;cn0
-4.59445858001709;5.1729817390441895;cn2
-0.5629083514213562;1.7066282033920288;cn0
1.5574690103530884;-0.13592331111431122;cn0
5.4578046798706055;4.319268703460693;cn1
-6.604414463043213;3.9777209758758545;cn2
4.8541364669799805;4.684545516967773;cn1
4.985227108001709;5.293088912963867;cn1
-0.07890283316373825;2.9444820880889893;cn0
-3.9916186332702637;5.131335735321045;cn2
-1.5318400859832764;0.0497392900288105;cn0
5.895077228546143;5.11451530456543;cn1
0.778792679309845;-1.7768135070800781;cn0
0.6711024641990662;-0.8373182415962219;cn0
-0.07160960137844086;2.366544723510742;c1
5.619007587432861;3.993438959121704;c2
0.297613263130188;-1.2213776111602783;cn0
5.376059532165527;6.157332897186279;cn1
-5.280746936798096;7.082369327545166;cn2
-1.148314118385315;0.8052729368209839;cn0
5.928602695465088;5.079211711883545;cn1
0.22540640830993652;-0.8567284941673279;cn0
4.445167541503906;5.05985689163208;cn1
3.938997268676758;6.315622806549072;c0
0.1984761506319046;0.8436128497123718;cn0
4.356653213500977;6.430975437164307;cn1
-0.7159868478775024;-0.03867437690496445;cn0
-5.802977085113525;4.448860168457031;cn2
-4.55994176864624;7.352883815765381;cn2
4.642974376678467;4.19925594329834;cn1
0.8276596665382385;1.483738899230957;cn0
-6.9743781089782715;5.044976711273193;cn2
-5.069065570831299;5.819077968597412;cn2
-4.858736991882324;4.26417350769043;cn2
6.966638088226318;5.387136459350586;cn1
-4.932244777679443;4.299312114715576;cn2
-4.320328235626221;6.274162769317627;c0
0.21587763726711273;0.8348056674003601;cn0
0.019899535924196243;-1.1994694471359253;cn0
-6.185000896453857;6.029135704040527;cn2
0.719921886920929;1.6896711587905884;cn0
5.290921211242676;4.0485968589782715;cn1
0.8035154342651367;-3.0373826026916504;cn0
-1.0642940998077393;-0.40632784366607666;cn0
6.310116767883301;5.591872692108154;cn1
6.000653266906738;3.138744831085205;cn1
-4.940787315368652;2.8975772857666016;cn2
-6.1022114753723145;4.5844855308532715;cn2
5.740984916687012;5.2398552894592285;cn1
-4.43563985824585;5.439661026000977;cn2
5.988810062408447;5.200671672821045;cn1
6.513558864593506;4.346355438232422;cn1
-4.132321357727051;5.7591729164123535;cn2
4.467125415802002;6.044691562652588;cn1
-6.617150783538818;5.148256301879883;cn2
1.8588454723358154;-0.5665745735168457;cn0
-6.473158836364746;4.657622814178467;cn2
-6.583677768707275;4.8734211921691895;cn2
2.772285223007202;5.744537830352783;cn1
-0.3034343123435974;-0.7681272029876709;cn0
5.307125568389893;5.385885715484619;c2
1.4153164625167847;-1.7527352571487427;cn0
-3.5780341625213623;5.990035057067871;cn2
-4.192491054534912;5.826341152191162;cn2
6.062615394592285;6.27167272567749;c2
-5.621708393096924;4.447240352630615;cn2
-3.144015073776245;5.607057094573975;cn2
-5.026763439178467;3.9415571689605713;cn2
5.410289764404297;4.70235538482666;c0
-5.144075870513916;4.986737251281738;cn2
-5.768213272094727;3.9892818927764893;cn2
0.7338684797286987;-0.0905042290687561;cn0
6.078644752502441;5.356413841247559;cn1
0.551811158657074;-1.3806132078170776;cn0
3.5101263523101807;4.876667022705078;cn1
-5.121870517730713;5.195785999298096;cn2
-5.551011562347412;3.2092409133911133;c0
5.352863311767578;5.851442813873291;cn1
-4.545199871063232;5.150014877319336;cn2
-4.698949337005615;5.081984996795654;c1
1.2345037460327148;0.2937072813510895;cn0
0.5653596520423889;-0.27170613408088684;cn0
-3.901366949081421;4.743529796600342;c0
-1.2494704723358154;0.44855448603630066;cn0
-4.877138614654541;4.9937238693237305;cn2
3.269568681716919;4.191053867340088;cn1
4.745975494384766;4.015967845916748;cn1
3.818511486053467;4.6680588722229;c0
4.775179862976074;4.689899921417236;cn1
5.523760795593262;3.2198679447174072;cn1
3.5553579330444336;4.826037883758545;cn1
-0.6244832873344421;-1.0897963047027588;cn0
-1.0408352613449097;2.882004499435425;cn0
0.1962195634841919;-1.3242923021316528;c1
-0.5299041271209717;0.0027985000051558018;cn0
6.803262710571289;5.008213520050049;cn1
-0.63340824842453;0.5860272645950317;c1
-0.26582232117652893;-0.7218443751335144;cn0
-5.1298651695251465;5.212484359741211;cn2
0.7744154930114746;-0.752480149269104;cn0
6.101085186004639;4.962183475494385;cn1
-5.834076881408691;5.5966386795043945;cn2
-0.8466935753822327;0.1711270809173584;cn0
-0.6579747200012207;-1.1442257165908813;cn0
4.388162136077881;5.968470573425293;cn1
0.06606131047010422;1.6997383832931519;cn0
4.622714996337891;4.74880313873291;cn1
1.006183385848999;0.4958396852016449;cn0
-5.945194721221924;4.984826564788818;cn2
-1.2048341035842896;-0.7241655588150024;cn0
3.531111001968384;5.34964656829834;c0
-4.584770679473877;6.052339553833008;cn2
-6.712888717651367;3.8706836700439453;cn2
-4.820783615112305;4.833928108215332;cn2
-4.566790580749512;5.152843475341797;c0
0.8994961977005005;0.3052343726158142;c2
-0.9060798287391663;-0.553230881690979;c2
0.21564385294914246;-0.21572278439998627;cn0
5.4259257316589355;5.0455780029296875;cn1
-0.7009398341178894;0.1956070512533188;cn0
-0.30221155285835266;1.2095282077789307;cn0
3.0488433837890625;2.8460137844085693;cn1
5.757294654846191;3.9904754161834717;cn1
4.061870574951172;6.710378170013428;cn1
2.686445951461792;4.639191150665283;cn1
-1.4595632553100586;1.68699312210083;cn0
-6.4614739418029785;5.082406044006348;cn2
5.563507080078125;4.068710803985596;cn1
-1.9154151678085327;-1.1734696626663208;cn0
3.891899824142456;4.346864700317383;c2
6.015819549560547;4.968791961669922;cn1
0.3299674391746521;-0.23144429922103882;cn0
-7.102639198303223;5.896644115447998;cn2
-4.516068935394287;4.1566877365112305;cn2
1.3537434339523315;-1.4999691247940063;c1
5.64313268661499;3.7220547199249268;cn1
-5.313680171966553;5.76848840713501;cn2
-0.11575228720903397;0.08357663452625275;cn0
-1.2125070095062256;0.5734298229217529;c2
-4.726542949676514;4.6049370765686035;cn2
-4.68597936630249;4.2542195320129395;cn2
5.681110382080078;4.681135654449463;cn1
0.7384316921234131;-0.46376466751098633;cn0
-2.1009039878845215;0.829603910446167;cn0
2.50646710395813;1.2017852067947388;cn0
-4.477574348449707;7.1340179443359375;c1
0.1936233788728714;0.7179153561592102;cn0
5.374772548675537;4.203452110290527;cn1
5.815211772918701;6.878940582275391;c0
0.20566797256469727;0.0665760263800621;cn0
-4.92207145690918;5.534784317016602;cn2
4.658664703369141;3.4030954837799072;cn1
-3.7543110847473145;5.1103925704956055;cn2
-4.6323652267456055;5.670164108276367;cn2
0.7615505456924438;-1.274977684020996;c2
-5.674818515777588;5.399289608001709;cn2
-5.217116832733154;4.8595404624938965;c0
-5.284669876098633;5.741039752960205;cn2
0.8066973686218262;-0.12577638030052185;cn0
-0.6707775592803955;0.3410286605358124;cn0
-1.409773588180542;2.1008145809173584;cn0
-4.639734268188477;5.935223579406738;cn2
0.3775186240673065;0.6380531787872314;cn0
-4.064515113830566;5.0907511711120605;cn2
5.875300884246826;4.763087272644043;cn1
-5.4004926681518555;4.080325126647949;cn2
3.8701748847961426;5.444174766540527;c0
-5.244386672973633;5.376574993133545;cn2
-6.196974754333496;5.50621223449707;c1
1.1826822757720947;-2.265594005584717;cn0
-5.9718756675720215;4.522878646850586;cn2
1.3209165334701538;1.0928486585617065;c2
-4.528566360473633;6.748478412628174;c1
1.1331206560134888;0.25586211681365967;cn0
-3.862072467803955;4.830450057983398;cn2
-4.440459251403809;3.7890312671661377;c0
0.49880945682525635;0.19733025133609772;cn0
7.393563747406006;5.0468902587890625;c2
4.611242294311523;6.124499320983887;cn1
5.082505702972412;6.633544445037842;cn1
1.4994784593582153;2.6813793182373047;cn0
-1.6543205976486206;-0.014723816886544228;c2
5.7084879875183105;3.9017608165740967;cn1
-5.848325729370117;6.600345611572266;cn2
-6.228855609893799;6.073472499847412;cn2
-0.7367873787879944;0.5321250557899475;cn0
-6.692447185516357;3.8097774982452393;cn2
4.975069046020508;5.219592571258545;cn1
-0.6432117819786072;1.4405534267425537;cn0
-0.24710169434547424;-0.140939861536026;cn0
-4.94019079208374;5.652596950531006;cn2
6.169302463531494;2.4943654537200928;cn1
-4.100861549377441;5.417710304260254;cn2
3.9410400390625;5.891625881195068;cn1
-5.984029769897461;4.999092102050781;cn2
-4.101545333862305;4.806304454803467;cn2
-5.270286560058594;6.245724201202393;cn2
1.4680064916610718;1.314812183380127;cn0
0.3776237368583679;0.5354741811752319;cn0
-3.7815306186676025;5.7821149826049805;cn2
4.431905746459961;5.523307800292969;cn1
4.21403169631958;4.3265604972839355;cn1
4.709531307220459;4.839223384857178;cn1
-5.948056697845459;3.711648941040039;cn2
4.797463893890381;5.201318740844727;cn1
-4.012162685394287;5.2908935546875;cn2
5.5559234619140625;6.277441501617432;cn1
-0.1326725333929062;-0.535943865776062;c2
-6.450447082519531;5.681482791900635;cn2
5.118022441864014;5.74513053894043;cn1
-0.2526533901691437;-0.7644695043563843;cn0
-5.597004413604736;4.870243072509766;cn2
0.27795708179473877;-0.4494655430316925;cn0
-5.249454021453857;4.973660945892334;cn2
-4.830952167510986;5.8996357917785645;cn2
4.802116394042969;5.3559417724609375;c2
-5.280765056610107;4.9318742752075195;cn2
-4.66054630279541;6.188693046569824;cn2
4.986644268035889;4.72412633895874;c0
0.9985457062721252;0.6843827962875366;cn0
-5.688475131988525;4.519004821777344;cn2
-5.267843246459961;7.7691330909729;cn2
1.2807739973068237;0.025036023929715157;cn0
-4.161518573760986;4.589385032653809;cn2
-4.3011627197265625;5.7643914222717285;cn2
-4.796609878540039;5.732386589050293;cn2
0.1041426956653595;1.1813716888427734;cn0
-5.302488803863525;4.854587078094482;cn2
-5.836449146270752;4.9059295654296875;cn2
-6.018398761749268;5.245649337768555;cn2
4.313695430755615;5.211976528167725;cn1
-4.597866058349609;5.952189922332764;cn2
0.8421618342399597;-0.16916106641292572;cn0
5.773447036743164;6.634856700897217;cn1
0.09008603543043137;1.4329452514648438;cn0
4.440738677978516;4.443166255950928;cn1
-4.263596534729004;5.0672526359558105;cn2
0.12875154614448547;-0.20541691780090332;cn0
4.776847839355469;5.641390800476074;cn1
-5.909453868865967;7.0696234703063965;cn2
-6.834697246551514;3.4115254878997803;cn2
-4.558099269866943;4.923997402191162;cn2
-5.011475563049316;2.70827054977417;cn2
1.0893199443817139;0.3331221044063568;cn0
4.067095756530762;5.1997761726379395;cn1
6.618370056152344;3.7013134956359863;cn1
0.5762424468994141;0.8268141746520996;cn0
-5.146484851837158;4.88106632232666;cn2
5.219335079193115;5.339883804321289;cn1
3.7351176738739014;4.997803688049316;cn1
1.9097787141799927;-1.3773777484893799;cn0
-5.450464248657227;6.710550785064697;cn2
-0.26483842730522156;0.051796067506074905;cn0
0.21517015993595123;0.25861620903015137;cn0
-4.7620625495910645;6.364474773406982;cn2
-5.480151176452637;5.0334086418151855;cn2
5.807281970977783;5.646933555603027;cn1
-4.58862829208374;6.438473224639893;c1
-5.583735466003418;4.47783088684082;cn2
-5.604262351989746;2.585594892501831;cn2
-4.8946123123168945;5.620448112487793;cn2
-0.7559105157852173;-0.4079732596874237;c2
0.36843231320381165;-0.23285521566867828;cn0
0.696796178817749;0.7465023994445801;cn0
-0.2565489709377289;0.14176811277866364;cn0
4.1789422035217285;4.961306571960449;cn1
4.217571258544922;3.7045841217041016;cn1
5.381870269775391;5.297833442687988;cn1
-5.197144985198975;4.8415021896362305;cn2
4.317812919616699;4.75068473815918;cn1
5.979915618896484;4.996167182922363;cn1
7.031248092651367;5.265273094177246;cn1
6.056326389312744;4.432612419128418;c0
-4.70259428024292;3.7120487689971924;cn2
1.611398696899414;-1.6209146976470947;cn0
5.3653178215026855;7.568673610687256;cn1
-1.0073072910308838;-0.12912872433662415;cn0
5.446002960205078;3.5158355236053467;cn1
-0.6946659088134766;0.9717931151390076;cn0
-1.3387178182601929;0.8270060420036316;cn0
-6.137805461883545;4.622891426086426;cn2
-4.822505950927734;4.548498630523682;c1
-4.999094486236572;2.797433376312256;cn2
5.190069198608398;3.548630952835083;cn1
1.120739221572876;0.37582314014434814;cn0
5.7380452156066895;2.801593780517578;cn1
0.5463482141494751;2.18121600151062;cn0
-0.031206002458930016;-0.04709222912788391;c1
-5.09771728515625;5.164522647857666;cn2
5.944206237792969;4.231844902038574;cn1
-5.369292736053467;4.567423343658447;cn2
-0.20039184391498566;-0.14984291791915894;cn0
-0.03142791986465454;-1.0031148195266724;cn0
0.12711678445339203;-0.8287060260772705;cn0
-4.802008628845215;3.5399274826049805;cn2
6.863101959228516;4.343897342681885;cn1
-6.456140995025635;5.240337371826172;cn2
4.031779766082764;7.384237766265869;cn1
1.9969791173934937;-0.7980519533157349;cn0
4.665165424346924;5.284064769744873;c2
3.575793504714966;6.410717487335205;cn1
5.400444507598877;5.9903693199157715;cn1
5.746417999267578;4.298666000366211;cn1
2.2006008625030518;7.635225772857666;cn1
-0.14136092364788055;-0.3640059232711792;cn0
0.03165406361222267;-0.089898481965065;cn0
-2.0656566619873047;3.3129236698150635;cn2
-4.3735127449035645;4.499579906463623;c1
-3.504157543182373;5.517597675323486;cn2
-6.0283403396606445;6.392610549926758;cn2
-1.126184344291687;0.3229493796825409;cn0
0.3256728947162628;0.5067709684371948;cn0
-5.006842136383057;6.804831027984619;cn2
-4.902526378631592;4.652130603790283;cn2
-0.16700410842895508;-1.0621298551559448;cn0
5.1670732498168945;6.172266006469727;cn1
-5.0654802322387695;5.396242141723633;c1
-5.213221073150635;4.776179790496826;cn2
-4.707270622253418;4.664763927459717;cn2
5.499213695526123;6.025637149810791;cn1
-4.151749134063721;5.415777683258057;cn2
4.676236152648926;3.0952436923980713;cn1
-0.856223464012146;-0.9066615104675293;cn0
1.1017141342163086;-0.33398136496543884;cn0
0.12553425133228302;-0.8995481133460999;cn0
-1.7254619598388672;0.958516001701355;c1
3.774010419845581;5.612185001373291;cn1
2.572920322418213;7.464156150817871;cn1
1.8042466640472412;1.0663069486618042;cn0
5.053498268127441;6.760953426361084;cn1
4.080924987792969;4.113898754119873;cn1
3.451807975769043;5.369665622711182;cn1
3.7126262187957764;4.845221519470215;c0
-5.469696521759033;5.595200061798096;c0
5.855624198913574;6.803815841674805;c0
-5.466254711151123;3.745835065841675;cn2
-4.586167812347412;5.4243927001953125;c0
-6.283708095550537;4.285889625549316;c0
0.7359408140182495;0.5299860835075378;cn0
1.3660467863082886;-1.3075565099716187;c2
-3.267934560775757;3.472731351852417;cn2
0.8922367095947266;-0.6775599122047424;cn0
6.205406665802002;5.272889614105225;cn1
0.7339376211166382;0.1626681685447693;cn0
4.3134236335754395;5.263513565063477;cn1
3.7157089710235596;4.426329612731934;cn1
0.6332821846008301;-0.854743242263794;c2
4.268698215484619;6.2950286865234375;cn1
-0.7241808176040649;1.0236217975616455;cn0
4.687417984008789;6.250583171844482;c0
-0.4934014081954956;0.4787323772907257;cn0
0.2926633358001709;-1.9405767917633057;cn0
-4.900579452514648;6.007993221282959;cn2
4.9775166511535645;3.2160158157348633;cn1
3.564713954925537;6.350923538208008;cn1
5.508218288421631;5.8353705406188965;cn1
-1.2735673189163208;-0.6735090017318726;c2
-3.9619922637939453;4.864426612854004;cn2
-3.1148722171783447;5.385501861572266;cn2
-4.873413562774658;3.5158722400665283;cn2
0.2925560474395752;-0.9871470928192139;cn0
-4.016582012176514;6.404543399810791;cn2
-4.716658115386963;4.354640007019043;cn2
-4.74463415145874;5.421416759490967;cn2
-5.101925849914551;3.736085891723633;cn2
-1.10579514503479;0.9523738622665405;cn0
4.111872673034668;5.627701282501221;cn1
0.40901267528533936;0.4947505593299866;cn0
-6.0711774826049805;5.009787082672119;c1
-5.610349178314209;4.082958698272705;cn2
0.2306661158800125;0.12602758407592773;cn0
5.396351337432861;3.3984408378601074;c2
-5.649869918823242;4.631547927856445;cn2
-5.285152435302734;3.927712917327881;cn2
-4.498241424560547;6.985410690307617;c0
-4.854854106903076;3.642759084701538;cn2
-3.550393581390381;3.639268636703491;cn2
-2.011711835861206;-1.3387517929077148;cn0
-0.6551765203475952;-0.246947780251503;cn0
-5.662466049194336;5.028858184814453;cn2
-5.698604583740234;5.657477855682373;cn2
4.88292932510376;4.303592205047607;cn1
5.432758808135986;6.114654541015625;cn1
-5.947470664978027;4.700809955596924;cn2
-4.156254768371582;5.976707458496094;cn2
5.1567254066467285;4.76796817779541;cn1
-1.3827850818634033;-1.4034110307693481;cn0
4.622808456420898;5.730457305908203;cn1
5.803061008453369;4.918829441070557;cn1
3.89827036857605;4.773529529571533;cn1
-5.364823341369629;2.819490909576416;cn2
6.335540294647217;5.231564044952393;cn1
-1.8023443222045898;-0.7002032399177551;cn0
0.15421636402606964;0.5409308075904846;c1
0.2917100191116333;-0.30453041195869446;cn0
0.9120116829872131;-0.8983898162841797;cn0
0.30336353182792664;-0.1779586225748062;cn0
-0.6654602289199829;-0.14783987402915955;cn0
-4.339408874511719;7.023836612701416;cn2
0.06091750040650368;-0.8316803574562073;cn0
5.929665565490723;4.025784969329834;cn1
6.007097244262695;4.571115016937256;cn1
-6.237519264221191;2.3634369373321533;cn2
1.014496088027954;-0.10575324296951294;cn0
-0.30633631348609924;-0.6200695633888245;cn0
1.9589494466781616;0.9912219643592834;cn0
5.500075817108154;5.890151500701904;cn1
-1.603384017944336;0.003937839064747095;cn0
2.7824862003326416;-1.050516963005066;cn0
5.859468460083008;4.40104866027832;cn1
-0.27682197093963623;1.070194959640503;cn0
0.6271809935569763;0.2917080223560333;cn0
6.723380088806152;4.54584264755249;cn1
4.296768665313721;6.630515098571777;cn1
-5.667269706726074;6.685436248779297;c1
4.977380752563477;3.865689992904663;c0
5.487040042877197;4.949045181274414;cn1
-5.959944725036621;4.4064812660217285;cn2
-5.009963512420654;5.418629169464111;cn2
0.40199682116508484;-1.9507542848587036;cn0
-5.423277854919434;4.471167087554932;c1
6.125975131988525;4.734507083892822;cn1
6.470653057098389;7.679450035095215;c2
4.840291500091553;5.373002529144287;cn1
3.843369483947754;6.173568248748779;cn1
-6.281084060668945;5.701907634735107;cn2
-4.680499076843262;4.856918811798096;cn2
5.5071234703063965;4.569085597991943;cn1
-0.24507565796375275;0.9608282446861267;cn0
-4.816739082336426;3.8025777339935303;cn2
-6.071118354797363;6.209746837615967;cn2
-0.09798802435398102;0.04512983188033104;cn0
5.364687919616699;6.350996494293213;c0
5.62336540222168;3.375142812728882;cn1
-0.7241224646568298;0.5348269939422607;c1
4.889183521270752;6.215230464935303;c0
-6.899186134338379;5.217601776123047;cn2
0.5713982582092285;-0.6004657745361328;cn0
0.9834340214729309;1.9249683618545532;cn0
4.429318904876709;4.072142124176025;cn1
-0.10129081457853317;1.1907520294189453;cn0
4.214507579803467;4.35717248916626;cn1
0.3637138307094574;1.37922203540802;cn0
2.5362420082092285;3.782010078430176;cn1
1.6683199405670166;-0.11606405675411224;cn0
-6.450666427612305;7.9116339683532715;cn2
-5.644990921020508;5.076044082641602;cn2
6.024085521697998;4.494314670562744;cn1
-5.178338050842285;5.739416599273682;cn2
-3.943458318710327;4.703810691833496;cn2
-4.226163864135742;6.217451095581055;cn2
-5.610175609588623;4.462834358215332;cn2
-4.762800216674805;4.576258182525635;cn2
-6.36989688873291;4.870519638061523;cn2
0.12653441727161407;1.1025649309158325;cn0
-4.877511501312256;4.5776238441467285;cn2
4.108457565307617;4.807934284210205;cn1
4.931433200836182;4.306241035461426;cn1
4.186018466949463;4.021055221557617;cn1
-4.989604473114014;5.175702095031738;cn2
-0.08547758311033249;-2.1930270195007324;cn0
4.147528171539307;5.635522842407227;cn1
-4.055042266845703;4.537869930267334;cn2
-5.174309253692627;5.362182140350342;cn2
-1.789732575416565;2.0555624961853027;cn0
-4.7849202156066895;4.607537269592285;cn2
7.22694730758667;5.308460712432861;cn1
-4.613800048828125;3.9999847412109375;cn2
-5.798364162445068;3.3324668407440186;cn2
4.343676567077637;6.317578315734863;cn1
0.5171407461166382;0.9953897595405579;cn0
4.870955467224121;4.798147678375244;cn1
5.995089054107666;4.779946804046631;cn1
4.077500343322754;4.832686901092529;cn1
3.645023822784424;4.706395149230957;cn1
-2.747478485107422;4.862257480621338;cn2
4.421858310699463;5.016579627990723;cn1
7.311770439147949;8.141023635864258;c2
6.511358737945557;5.657622814178467;cn1
5.456759929656982;4.8363542556762695;cn1
6.758581161499023;6.1496262550354;c0
3.7689332962036133;5.279090404510498;cn1
4.616692066192627;4.152373313903809;cn1
-0.8543793559074402;-0.7307424545288086;cn0
-4.919803619384766;4.877212047576904;cn2
0.786666750907898;0.5795019865036011;cn0
-4.240897178649902;4.532912731170654;c0
4.373076915740967;5.348506450653076;cn1
-5.264744281768799;3.1805455684661865;cn2
0.5585229992866516;0.2544462978839874;cn0
-1.0213804244995117;1.2394160032272339;cn0
-3.888363838195801;5.20601749420166;cn2
4.9322099685668945;6.1735711097717285;cn1
4.590523719787598;4.607650279998779;cn1
-5.662137508392334;5.6462249755859375;c1
-5.678752422332764;5.114771366119385;cn2
-0.4212953746318817;-0.545362651348114;cn0
-1.7563425302505493;0.3104000687599182;cn0
4.8339080810546875;4.2295074462890625;c2
4.4795660972595215;5.500148296356201;cn1
-4.9537200927734375;3.67946457862854;cn2
-4.658371448516846;6.294846534729004;cn2
1.5466232299804688;0.0018932664534077048;cn0
-5.725451946258545;4.114499092102051;cn2
4.779187202453613;4.434131622314453;cn1
0.5207725763320923;-0.7079126238822937;c2
0.8209522366523743;0.773095965385437;cn0
-6.184922695159912;4.820408344268799;cn2
4.265294075012207;5.01968240737915;cn1
0.44715604186058044;1.6675742864608765;cn0
-5.900914669036865;4.937432765960693;cn2
-0.4922940135002136;-1.0368900299072266;cn0
0.8960623145103455;0.8714573979377747;cn0
0.4697000980377197;0.5928230881690979;cn0
-5.0909905433654785;6.006292819976807;cn2
-6.1443681716918945;5.056951999664307;cn2
4.303831577301025;4.572394847869873;cn1
-0.5409307479858398;-0.20938505232334137;cn0
-0.21427971124649048;0.15811637043952942;cn0
4.610962390899658;6.344603538513184;cn1
-5.228457450866699;4.284165382385254;cn2
4.128610134124756;3.8140904903411865;c0
-1.9903180599212646;1.0939606428146362;cn0
-1.7413549423217773;-0.29255184531211853;c2
4.8299479484558105;4.825490951538086;cn1
-3.7585010528564453;6.196198463439941;cn2
-6.453210830688477;4.1567702293396;cn2
-4.461773872375488;3.492093324661255;cn2
-5.760577201843262;4.533775806427002;c0
4.71889591217041;7.0257039070129395;cn1
5.969798564910889;4.417903900146484;cn1
6.94633674621582;3.7685041427612305;cn1
-0.9979021549224854;-0.09993183612823486;cn0
4.4296793937683105;5.6756591796875;cn1
6.7934160232543945;6.177988052368164;cn1
4.447229862213135;5.765519618988037;cn1
4.1229658126831055;4.925869464874268;cn1
-5.36398983001709;4.753880977630615;cn2
-1.0126298666000366;-0.7952358722686768;cn0
-0.8262585401535034;1.4135007858276367;c1
-0.2966538667678833;0.539871335029602;cn0
-2.040290594100952;5.302073001861572;cn2
-0.10547145456075668;0.9405505657196045;c1
-1.444362759590149;-2.1787235736846924;cn0
-5.5629682540893555;4.905065059661865;cn2
5.121285438537598;5.642956256866455;c2
-4.894218444824219;2.935925245285034;c1
-0.8115870952606201;1.4372588396072388;cn0
-1.1784790754318237;0.9681278467178345;cn0
0.058702319860458374;0.44051530957221985;cn0
5.063127517700195;5.324714660644531;cn1
-4.306626796722412;5.796696662902832;cn2
5.490189552307129;4.500887393951416;cn1
-4.580625057220459;4.787096977233887;cn2
5.4930596351623535;4.896974086761475;cn1
4.649250030517578;4.9274373054504395;cn1
-3.6545755863189697;4.8749189376831055;cn2
-0.7272404432296753;-1.5641305446624756;cn0
4.618869304656982;4.267629146575928;cn1
-3.77766752243042;3.7836477756500244;cn2
0.5690436959266663;-1.2701470851898193;cn0
-4.614772796630859;4.627569675445557;cn2
6.662243843078613;4.366822242736816;cn1
4.420732021331787;5.30325984954834;cn1
-4.308424472808838;5.095069885253906;cn2
-5.646265029907227;3.7572147846221924;cn2
-4.894082546234131;5.113888740539551;cn2
-6.674850940704346;5.909412384033203;cn2
-4.668972969055176;4.870208263397217;cn2
-0.1045270711183548;-0.04398326948285103;cn0
5.050128936767578;3.6239497661590576;cn1
3.365072727203369;5.72003698348999;cn1
7.319020748138428;4.085568428039551;cn1
4.961647987365723;4.706015586853027;cn1
-5.09282112121582;5.856095314025879;cn2
-1.357251763343811;0.8174984455108643;cn0
-4.0502519607543945;3.500239849090576;cn2
4.229833602905273;4.598764419555664;cn1
-4.599672794342041;4.212079048156738;cn2
-5.68313455581665;3.803070068359375;cn2
5.855098247528076;4.473470211029053;cn1
-0.6449060440063477;-0.3240410089492798;cn0
-5.777052879333496;5.265014171600342;cn2
-0.5193266868591309;0.5743318796157837;c1
1.720051646232605;-0.5346827507019043;c2
-6.044837474822998;7.001047611236572;c0
-0.9719094634056091;0.032847438007593155;cn0
0.8888081312179565;0.6904240250587463;cn0
-3.2534468173980713;5.115307807922363;cn2
6.959893703460693;6.600146293640137;cn1
-0.4666266441345215;-1.761846899986267;cn0
5.490151882171631;3.8375420570373535;c0
-0.37360092997550964;1.4307500123977661;cn0
-6.308868408203125;5.7779951095581055;cn2
-5.782153606414795;3.2327089309692383;cn2
4.4396467208862305;3.736370325088501;cn1
-0.6303379535675049;-0.8254814147949219;cn0
4.012435436248779;4.703269958496094;cn1
1.696012020111084;-1.2756316661834717;c2
-3.456350564956665;5.195039749145508;cn2
0.39088213443756104;1.5613882541656494;cn0
-6.250473976135254;5.258550643920898;cn2
-6.178290843963623;5.481650352478027;cn2
0.5969438552856445;0.5390318036079407;cn0
1.7753599882125854;-0.13101282715797424;cn0
0.5520337224006653;-0.6516981720924377;cn0
4.550163269042969;4.319033622741699;cn1
-4.346095085144043;5.316687107086182;cn2
4.035430908203125;5.727056503295898;cn1
5.5920233726501465;4.847618579864502;cn1
3.9351489543914795;6.342716217041016;cn1
0.27771368622779846;-1.3555268049240112;cn0
-0.6881841421127319;0.6831070184707642;cn0
0.685886561870575;1.578744888305664;cn0
0.776039719581604;-0.25042083859443665;cn0
-6.636654376983643;4.688846588134766;cn2
-1.1001074314117432;-0.6979808807373047;cn0
-3.8118793964385986;3.5687973499298096;cn2
-0.33950525522232056;-0.013610807247459888;cn0
3.8687734603881836;3.202425956726074;cn1
4.69713830947876;4.241955757141113;cn1
6.674231052398682;3.799747943878174;cn1
4.358187675476074;4.488186359405518;c0
-0.25824102759361267;0.762651801109314;cn0
-3.681434392929077;6.016665935516357;cn2
-6.399245738983154;6.586970329284668;cn2
-0.14676325023174286;-1.6248936653137207;cn0
-0.003326506819576025;1.1578611135482788;cn0
0.2125280201435089;-1.1417293548583984;cn0
-5.8976240158081055;3.553529977798462;cn2
0.7403203845024109;-2.0801525115966797;cn0
-5.671895503997803;5.306171894073486;cn2
3.3259942531585693;6.393752574920654;cn1
4.942399024963379;4.90149450302124;cn1
5.534795761108398;4.138069152832031;cn1
-1.01104736328125;-0.31836047768592834;cn0
0.9010381102561951;-0.0030997106805443764;cn0
4.764814853668213;5.499828815460205;cn1
-5.288417816162109;5.326809883117676;cn2
5.88013219833374;5.901106834411621;c0
4.9761061668396;6.1481242179870605;cn1
4.199947357177734;3.4836764335632324;c0
7.367660999298096;6.266488552093506;cn1
5.42759370803833;5.273903846740723;cn1
-6.347013473510742;4.573267459869385;cn2
-5.180232048034668;3.8431191444396973;cn2
3.244607448577881;5.5817341804504395;cn1
0.16410306096076965;1.9379935264587402;cn0
3.404564142227173;5.480935573577881;c2
6.148723125457764;3.8841443061828613;c0
-0.4732862114906311;0.09011448174715042;cn0
-0.3863891661167145;0.27259141206741333;cn0
-0.5833374857902527;-0.703089714050293;cn0
-5.836445331573486;4.618338108062744;cn2
-5.457700252532959;4.060237884521484;cn2
-3.510380744934082;6.040319442749023;cn2
4.178538799285889;5.536156177520752;cn1
-4.664609432220459;6.54583740234375;cn2
-2.760347366333008;5.3873162269592285;cn2
-4.302005290985107;5.118255138397217;cn2
2.533710241317749;-1.369835615158081;cn0
6.183205604553223;4.566339015960693;cn1
0.48038169741630554;-0.0806228443980217;cn0
-5.05783224105835;6.004037380218506;cn2
-0.10838595777750015;0.43469712138175964;cn0
0.8992255926132202;0.696101725101471;cn0
1.2017977237701416;0.5180115103721619;cn0
-4.610009670257568;5.308738708496094;cn2
-5.905228614807129;3.7782325744628906;cn2
5.121399402618408;5.53810977935791;cn1
-4.144980430603027;4.702101230621338;cn2
-1.3380612134933472;-0.6981049180030823;cn0
5.964813232421875;5.191411972045898;cn1
0.15367349982261658;-0.1379213035106659;cn0
3.5985586643218994;4.2919816970825195;cn1
-0.5152854323387146;-0.8354200720787048;cn0
0.3818383514881134;0.0978984534740448;cn0
-5.050541400909424;5.626659393310547;cn2
-5.085124492645264;3.8587281703948975;cn2
1.0825318098068237;-0.5070892572402954;cn0
4.482119560241699;3.6182820796966553;c0
4.351363658905029;4.064570426940918;cn1
6.054515361785889;2.6375319957733154;cn1
1.1755679845809937;0.5994901657104492;cn0
-1.3734588623046875;-0.2887876033782959;cn0
-5.269442558288574;4.4553608894348145;cn2
3.095388889312744;3.410781145095825;cn1
0.8853748440742493;0.27623260021209717;cn0
5.1741943359375;4.38603401184082;cn1
-4.179388999938965;5.464125633239746;cn2
-0.8502278327941895;-0.05473574250936508;cn0
0.29915571212768555;-0.478586882352829;cn0
-5.70902156829834;3.5793941020965576;cn2
5.8218913078308105;5.042830944061279;cn1
-1.7123324871063232;0.2621895372867584;cn0
-4.280909538269043;3.0139007568359375;cn2
4.580657005310059;3.4952287673950195;cn1
4.758426666259766;3.953702449798584;cn1
-6.4896345138549805;5.174647808074951;cn2
0.20355230569839478;-1.1403417587280273;cn0
4.315590858459473;5.771250247955322;cn1
1.035264015197754;-0.26158061623573303;cn0
1.0938612222671509;-0.37621185183525085;c1
0.3111419081687927;-0.45721501111984253;cn0
-5.242871284484863;3.931546926498413;cn2
-1.1269745826721191;-1.617945671081543;cn0
4.257992267608643;4.355835437774658;cn1
5.495458602905273;5.906851768493652;cn1
-6.283823013305664;3.8769052028656006;cn2
-5.2488203048706055;5.731314182281494;cn2
0.2989996373653412;-0.9943726658821106;cn0
-5.615736961364746;6.462914943695068;cn2
4.566267013549805;4.850868225097656;cn1
-1.1096625328063965;-1.7845921516418457;c2
-4.916724681854248;4.543860912322998;cn2
0.1918439418077469;-1.457996129989624;cn0
-5.274558067321777;5.62909460067749;cn2
4.4843621253967285;4.358799934387207;cn1
-5.66982364654541;2.9127438068389893;cn2
-4.549419403076172;5.648624420166016;cn2
-4.214681625366211;5.700119495391846;cn2
-5.874195098876953;6.724369049072266;c1
-5.149563312530518;4.428252220153809;c0
-5.587164402008057;5.600311279296875;cn2
-0.5900914669036865;-0.06157945096492767;cn0
0.11178658157587051;-0.14909058809280396;cn0
5.339567184448242;3.986635208129883;cn1
-0.3830147683620453;-0.10733656585216522;cn0
0.8248476386070251;-1.9733880758285522;cn0
6.947628974914551;4.405689239501953;cn1
-4.348450183868408;5.273542404174805;cn2
-3.3491528034210205;3.993807077407837;cn2
4.045377731323242;3.4951424598693848;cn1
-5.433234691619873;2.6982970237731934;cn2
-6.297306060791016;4.798524379730225;c1
4.8645195960998535;5.72493314743042;cn1
-0.07199564576148987;0.7391425967216492;c1
-1.1887761354446411;-0.9435759782791138;cn0
-5.232585430145264;4.310446262359619;cn2
6.255913257598877;3.4108123779296875;cn1
-1.0185227394104004;-1.7184100151062012;c2
5.601197719573975;4.776708602905273;cn1
-5.090308666229248;4.41006326675415;cn2
0.11854048818349838;2.2887678146362305;cn0
4.800980567932129;4.387397289276123;cn1
0.7841747999191284;1.0436748266220093;c2
-4.917362213134766;4.384273052215576;cn2
-5.82523775100708;5.423917293548584;cn2
4.168421745300293;5.306955337524414;cn1
-6.301138877868652;4.484334468841553;cn2
6.914141654968262;4.351424217224121;cn1
-7.890850067138672;4.565959930419922;cn2
3.8811182975769043;4.376492023468018;cn1
-5.755285263061523;4.704869747161865;cn2
-0.11949443817138672;0.8197349309921265;cn0
5.7562994956970215;4.485823631286621;cn1
4.910040378570557;4.748594284057617;cn1
4.816521644592285;3.6463656425476074;cn1
4.642004013061523;3.7099878787994385;cn1
5.038475036621094;3.257033586502075;c2
4.836699485778809;4.141936302185059;cn1
4.944648742675781;4.069162368774414;cn1
-4.806843280792236;4.995218753814697;cn2
8.53058910369873;4.6672821044921875;cn1
-3.1961510181427;4.987890720367432;cn2
1.4180808067321777;-1.7495871782302856;cn0
-1.5043524503707886;0.061669617891311646;cn0
-0.9821426868438721;1.9012017250061035;cn0
-0.9600293040275574;-0.4554574191570282;cn0
6.379179954528809;5.424008846282959;cn1
3.6116769313812256;3.85595440864563;cn1
5.551424980163574;4.123494625091553;cn1
0.2856108844280243;2.525299072265625;cn0
-5.660994529724121;4.629602432250977;cn2
-5.498899459838867;5.890656471252441;cn2
-1.3762489557266235;1.1022636890411377;cn0
4.921226501464844;5.917494773864746;cn1
2.1714577674865723;5.519484519958496;cn1
6.337758541107178;6.045627593994141;cn1
-4.323532581329346;4.772656440734863;cn2
4.951008319854736;6.887974739074707;cn1
5.046303749084473;4.336799144744873;cn1
-5.862878799438477;3.5472259521484375;cn2
-4.141049385070801;5.026018142700195;cn2
5.754194736480713;4.055456638336182;cn1
-6.11005163192749;6.257717132568359;cn2
0.612884521484375;0.47596004605293274;cn0
-5.905274391174316;5.402044296264648;c1
-0.13159476220607758;-0.1296124905347824;c2
5.777376174926758;5.192203998565674;cn1
6.041156768798828;4.929096221923828;cn1
-4.784715175628662;2.914992094039917;cn2
2.396843910217285;-0.5303961038589478;cn0
3.175854444503784;6.4070587158203125;cn1
4.988746643066406;5.11264181137085;cn1
-0.5135024785995483;-1.2954539060592651;cn0
-3.9266459941864014;4.230932712554932;cn2
4.386723518371582;5.581610202789307;cn1
6.007050037384033;4.58145809173584;cn1
-4.4384541511535645;5.103362560272217;cn2
-6.211207389831543;5.0042243003845215;cn2
4.228027820587158;3.9172418117523193;cn1
-5.134487152099609;4.146407604217529;cn2
-1.4762824773788452;-0.18775460124015808;cn0
-5.0743794441223145;3.934828996658325;cn2
4.088562488555908;3.7074732780456543;cn1
3.1626529693603516;5.40474271774292;cn1
-0.3338930010795593;-0.7984735369682312;cn0
2.709691047668457;5.54211950302124;cn1
-0.4432041049003601;0.8064541220664978;c2
-6.250332355499268;6.238247871398926;cn2
7.76300048828125;3.3307836055755615;cn1
5.998569011688232;4.443833351135254;c2
-0.024742843583226204;0.39135098457336426;c2
4.063241481781006;3.7419240474700928;cn1
-1.5189180374145508;-1.1119310855865479;cn0
-1.7766176462173462;1.2787657976150513;cn0
-4.358269214630127;3.7804481983184814;cn2
-4.070006370544434;4.211123943328857;cn2
5.347045421600342;6.332167148590088;cn1
5.5618462562561035;6.231679916381836;cn1
-4.244115352630615;6.248266220092773;cn2
-0.2544393241405487;-0.15282200276851654;cn0
-0.6783409714698792;0.6605077385902405;cn0
3.8707170486450195;6.449218273162842;cn1
-1.007118582725525;0.6985984444618225;cn0
0.29680731892585754;-0.8250665664672852;cn0
5.158756732940674;5.74059534072876;cn1
-5.05342960357666;3.710036277770996;cn2
7.587467193603516;3.807342767715454;cn1
-5.301839351654053;4.119814872741699;cn2
-4.396434783935547;5.651243209838867;cn2
-5.137783527374268;5.155160903930664;cn2
-6.080620765686035;5.535780906677246;cn2
4.32339334487915;4.222489833831787;cn1
-5.312973499298096;5.736370086669922;cn2
1.3868799209594727;0.6457968354225159;cn0
-6.114638805389404;5.874899864196777;cn2
-5.650501251220703;6.417919635772705;cn2
-5.8491716384887695;5.808227062225342;cn2
-4.118103981018066;5.783130645751953;cn2
0.19916215538978577;0.4015342593193054;cn0
0.45931077003479004;-0.05381914600729942;cn0
-3.5558831691741943;5.625182628631592;cn2
-0.02263464592397213;-0.8053277134895325;cn0
0.8739396333694458;-0.3912448287010193;cn0
3.7369160652160645;5.182300090789795;cn1
-6.495465278625488;2.7842507362365723;cn2
-1.6230412721633911;-1.3295165300369263;cn0
-7.064950942993164;4.940784454345703;cn2
5.954974174499512;4.1453142166137695;cn1
5.068378448486328;4.705816268920898;cn1
-5.31022310256958;6.844644546508789;c0
0.18146969377994537;0.3855297267436981;cn0
4.923710346221924;4.39025354385376;cn1
5.881664752960205;4.799951076507568;cn1
-3.770427942276001;4.071821212768555;c1
-0.3358134329319;1.7454673051834106;cn0
-5.822185039520264;6.021360874176025;c0
-5.058526992797852;5.762282848358154;c1
0.605077862739563;-2.171612024307251;cn0
-5.806169033050537;4.693609237670898;cn2
5.498304843902588;3.3506641387939453;cn1
3.2576169967651367;5.843014240264893;cn1
1.7364957332611084;-0.15548290312290192;cn0
5.763033390045166;5.6352739334106445;c0
-5.09077262878418;6.034547805786133;c0
-6.30681848526001;1.8257222175598145;cn2
1.4530123472213745;1.4177782535552979;c2
-5.3570170402526855;5.746125221252441;cn2
-1.7049280405044556;-0.40269994735717773;cn0
-5.804339408874512;5.988713264465332;cn2
-0.3213024437427521;-0.20710664987564087;cn0
6.561110496520996;4.392598628997803;cn1
4.858433723449707;6.089409828186035;cn1
5.775508403778076;4.252849578857422;cn1
-4.944575309753418;4.883947372436523;cn2
0.6614700555801392;0.40417781472206116;cn0
-5.763670921325684;3.3225090503692627;c0
-0.8528251647949219;-0.5403364896774292;cn0
5.731354236602783;4.421180248260498;cn1
0.8758575916290283;1.1137269735336304;cn0
-1.306368112564087;-1.184052586555481;cn0
5.481412887573242;6.9098801612854;cn1
-6.598264694213867;5.730486869812012;cn2
5.370253086090088;4.850009918212891;cn1
-6.5469746589660645;4.4196553230285645;cn2
-4.678704738616943;6.009063243865967;cn2
-0.6558477282524109;-0.2911212146282196;cn0
1.4108061790466309;-0.6696704030036926;cn0
6.977888107299805;4.022266864776611;c0
3.4427294731140137;4.8989129066467285;cn1
-5.023104667663574;4.629399299621582;cn2
4.756298065185547;4.299601078033447;cn1
-5.14451265335083;6.875405311584473;cn2
-0.015264472924172878;0.9696717858314514;cn0
-4.918555736541748;5.421432018280029;cn2
-0.1145009696483612;-1.3532425165176392;c1
5.464066982269287;5.194964408874512;cn1
0.14108534157276154;-1.2165590524673462;cn0
4.560295581817627;5.120140075683594;c0
-6.384376525878906;6.445080757141113;cn2
0.26169639825820923;-0.647399365901947;cn0
1.0756123065948486;0.9421125054359436;cn0
-1.2818986177444458;-0.15972235798835754;cn0
4.978655815124512;4.038147449493408;cn1
-3.964866876602173;4.375433921813965;cn2
-2.415712356567383;0.2525043189525604;cn0
-3.2636594772338867;4.582082271575928;cn2
4.171414852142334;5.910001277923584;cn1
4.841046333312988;5.991243362426758;cn1
-6.032723426818848;5.727734088897705;cn2
3.9055659770965576;5.625728130340576;cn1
5.910984039306641;6.5464935302734375;cn1
5.431138038635254;4.021550178527832;cn1
-2.351257562637329;-0.4172572195529938;cn0
-5.354612350463867;4.222602367401123;cn2
-4.265303134918213;3.6895906925201416;cn2
4.790923118591309;5.556464672088623;cn1
-4.192325592041016;5.3344340324401855;cn2
5.852055072784424;5.953686237335205;cn1
0.7168877124786377;-0.33631888031959534;cn0
-4.643998622894287;5.686718940734863;cn2
4.983963489532471;5.794800758361816;cn1
0.31892409920692444;-2.3615872859954834;cn0
5.862467288970947;5.733682155609131;cn1
5.861053943634033;3.712229013442993;cn1
6.1781086921691895;3.8633782863616943;cn1
-0.16103039681911469;-2.202761173248291;cn0
-4.893270969390869;7.102108955383301;cn2
-6.3069257736206055;4.892536163330078;cn2
-2.2556371688842773;1.089419960975647;cn0
-5.280845642089844;6.438868045806885;cn2
-0.22916729748249054;-1.3157362937927246;cn0
5.952853679656982;4.10518741607666;cn1
1.4683465957641602;0.005650137085467577;cn0
-4.86309289932251;5.103618144989014;cn2
-0.28867870569229126;0.6235171556472778;c1
-5.815296649932861;5.896721363067627;cn2
0.4946078658103943;-0.2044960856437683;cn0
-4.176371097564697;5.339106559753418;c1
4.460795879364014;6.249598026275635;cn1
-0.9134067296981812;-0.09438341110944748;cn0
5.321354866027832;6.5285797119140625;cn1
-0.8129450678825378;0.1939801275730133;cn0
-0.641841471195221;1.5396350622177124;cn0
-5.095583438873291;5.435354709625244;cn2
2.174619674682617;2.180497884750366;cn0
-3.4615061283111572;5.703851222991943;cn2
-0.0407269261777401;0.5349523425102234;c2
-0.49056971073150635;0.6223242878913879;cn0
3.87101674079895;3.6244699954986572;cn1
0.5270380973815918;0.8127871751785278;c2
4.923259735107422;4.48029088973999;cn1
-4.171166896820068;4.326286792755127;cn2
4.240697860717773;3.7304131984710693;c2
-4.949852466583252;5.009446144104004;cn2
6.343270778656006;5.280468940734863;c2
3.709745168685913;4.5376973152160645;cn1
5.41779088973999;4.7355852127075195;cn1
5.461771488189697;4.649057865142822;c0
4.0989789962768555;5.526686191558838;c0
-5.2163896560668945;5.192690849304199;cn2
-0.34975361824035645;0.44051381945610046;cn0
-1.619733214378357;1.1958712339401245;cn0
-4.625528812408447;5.287220001220703;cn2
-3.635465383529663;4.637534141540527;cn2
-5.20651912689209;3.5187244415283203;cn2
4.33711051940918;4.9958391189575195;cn1
3.5618269443511963;5.5926642417907715;cn1
1.5508484840393066;-0.15662777423858643;cn0
-0.9820340275764465;0.4568014442920685;cn0
-5.449243545532227;5.276963233947754;c1
5.521665096282959;5.815502166748047;cn1
-5.319177627563477;6.0876874923706055;cn2
-6.619175434112549;5.500437259674072;cn2
-0.8162263631820679;1.094546914100647;cn0
-4.841933250427246;5.1023406982421875;cn2
3.457695484161377;7.19153356552124;cn1
4.480319976806641;7.090439319610596;cn1
0.5224149823188782;-0.6489207744598389;cn0
3.475196123123169;4.55029821395874;cn1
-6.8657145500183105;5.238842010498047;cn2
-0.46147897839546204;0.8742890357971191;c1
-4.882927417755127;4.53236722946167;cn2
-4.134342670440674;5.471590995788574;cn2
5.033437252044678;5.601579666137695;cn1
-1.0785975456237793;-0.14683687686920166;cn0
4.822994709014893;5.249782562255859;cn1
-0.00032505817944183946;-0.44444748759269714;cn0
-5.734250068664551;4.107593059539795;cn2
0.035466670989990234;-1.0438907146453857;cn0
-5.236256122589111;4.133803367614746;cn2
3.11320424079895;5.378645896911621;c2
-4.655850887298584;4.07692289352417;cn2
4.380582809448242;3.2581591606140137;cn1
3.424159049987793;6.590463161468506;cn1
4.432504177093506;5.034782409667969;cn1
2.0842185020446777;0.576760470867157;cn0
-6.1678290367126465;5.31165075302124;cn2
-4.212878227233887;5.435877799987793;cn2
-1.206405758857727;-0.5291674137115479;cn0
-5.068182468414307;3.7259252071380615;cn2
-3.243968963623047;4.725664138793945;cn2
-0.8092187643051147;-0.4028676748275757;c2
4.606568336486816;4.771484851837158;cn1
6.373047351837158;5.395695209503174;cn1
-3.7567474842071533;5.311912536621094;cn2
-4.384895324707031;4.921673774719238;cn2
4.306227207183838;3.5793964862823486;cn1
0.39242222905158997;0.5304962992668152;cn0
-6.117523193359375;3.6772878170013428;cn2
4.536938667297363;4.76645565032959;c2
0.22845062613487244;0.04500970244407654;cn0
5.877843379974365;5.263988971710205;cn1
-5.0185370445251465;4.201274871826172;cn2
-6.501133918762207;4.230731964111328;cn2
1.2928818464279175;0.13702146708965302;cn0
-0.5800102353096008;0.3471926152706146;cn0
-0.20394614338874817;-0.6392265558242798;cn0
0.7441380023956299;-0.2498694211244583;cn0
-5.152362823486328;4.910449028015137;cn2
0.7652081847190857;-1.8115198612213135;cn0
-6.204379081726074;6.174068927764893;cn2
-4.118203639984131;6.5664591789245605;cn2
0.7426448464393616;0.4403674900531769;cn0
-1.9615459442138672;-0.4853151738643646;cn0
4.490863800048828;5.9566802978515625;cn1
0.18325375020503998;-1.1755400896072388;cn0
-6.559035778045654;4.365688323974609;cn2
0.2166363149881363;1.2615448236465454;cn0
-6.146316051483154;6.565945625305176;cn2
-0.023618588224053383;0.280923455953598;cn0
-6.378913879394531;6.725229740142822;cn2
-1.0319052934646606;-0.18886718153953552;cn0
-3.492223024368286;4.893677711486816;cn2
0.09288554638624191;-0.9939834475517273;cn0
-0.2538209855556488;-1.4752395153045654;cn0
-3.3927009105682373;5.02522611618042;cn2
-7.2508039474487305;3.023479700088501;cn2
-1.6086044311523438;1.9752036333084106;cn0
-0.04217926412820816;0.8044095635414124;cn0
-0.5137966275215149;0.6949049234390259;cn0
-4.825158596038818;4.212578296661377;cn2
-4.4023942947387695;4.302720546722412;cn2
-5.281598091125488;4.936099052429199;cn2
7.270352840423584;2.184950113296509;cn1
5.4626288414001465;5.44264030456543;cn1
5.079543590545654;5.722228050231934;cn1
-0.2562505602836609;0.7217825651168823;cn0
1.909113883972168;4.8878583908081055;cn1
3.739922523498535;3.937458038330078;c0
-4.616357326507568;4.844680309295654;cn2
-0.9857968091964722;-0.31141650676727295;c2
4.013251781463623;5.45436954498291;cn1
-5.748476982116699;4.711526870727539;cn2
-5.625266075134277;4.227561950683594;cn2
-3.4284250736236572;4.655401229858398;cn2
5.544645309448242;6.077929973602295;cn1
1.1015708446502686;0.8781330585479736;cn0
4.498200416564941;5.543999195098877;cn1
-5.136331081390381;6.0037150382995605;cn2
-0.7797172665596008;1.439671277999878;cn0
1.4232864379882812;-1.001218557357788;cn0
4.096876621246338;4.332535266876221;cn1
0.8586037158966064;-1.5179309844970703;cn0
-5.488654136657715;3.227038621902466;cn2
4.5732574462890625;6.298742771148682;cn1
-4.240114212036133;4.607986927032471;c0
-3.810012102127075;6.391777038574219;cn2
-5.965672492980957;6.354111671447754;cn2
-5.738885402679443;5.8361077308654785;c0
-0.56813645362854;0.5313489437103271;cn0
4.2841596603393555;4.238459587097168;cn1
-5.431984901428223;6.224989891052246;cn2
-4.796478271484375;4.331846714019775;cn2
-4.861390113830566;4.987296104431152;cn2
4.928956031799316;4.464034080505371;cn1
-4.085153102874756;4.8806891441345215;cn2
-0.6031695604324341;-1.172866702079773;cn0
-0.9617887139320374;0.4611128270626068;cn0
3.9839344024658203;4.665533065795898;cn1
0.279365211725235;-0.4212459921836853;cn0
-0.6268520355224609;0.1198100671172142;cn0
4.5652689933776855;5.004465103149414;cn1
3.8852579593658447;5.653132915496826;cn1
5.997580051422119;5.344762802124023;c2
3.334540367126465;6.5584845542907715;c0
1.1932066679000854;-0.2759740352630615;c1
0.6779189705848694;-1.6249984502792358;cn0
5.300087928771973;4.170163631439209;cn1
-4.864478588104248;6.474010467529297;cn2
-6.0883307456970215;5.757811546325684;c0
0.5744349956512451;-1.1390129327774048;c2
4.963278770446777;5.297756195068359;cn1
-0.34354525804519653;-0.47039341926574707;cn0
-4.197825908660889;6.58258581161499;cn2
-0.032495491206645966;0.610936164855957;cn0
-4.4821014404296875;5.665425777435303;cn2
0.2036108374595642;1.3789745569229126;c2
-0.22715356945991516;-0.2669108510017395;cn0
0.061654411256313324;-0.2767895758152008;cn0
0.6716212034225464;-0.15141098201274872;cn0
4.551247596740723;4.680304527282715;cn1
6.058252811431885;2.71386981010437;cn1
0.27516141533851624;1.8526439666748047;cn0
-1.0513540506362915;0.17221830785274506;cn0
5.386582851409912;4.444234371185303;cn1
0.08955248445272446;-0.5686443448066711;c2
3.7870631217956543;3.485381603240967;cn1
5.426540851593018;2.8919677734375;cn1
-4.6034040451049805;3.7545583248138428;cn2
-5.4314165115356445;5.4127912521362305;cn2
-5.857765197753906;4.424043655395508;c1
1.9921280145645142;-0.5601469278335571;cn0
0.47063174843788147;0.5511546730995178;c1
4.985278129577637;4.377134799957275;cn1
-5.330435752868652;3.6142618656158447;cn2
-0.8991103768348694;0.36344414949417114;cn0
3.5519979000091553;4.6851701736450195;cn1
0.3364589512348175;-0.38308799266815186;c2
7.737659931182861;5.00020694732666;cn1
6.688424110412598;6.716693878173828;c0
0.8564168214797974;-0.7615488171577454;cn0
-4.99493408203125;4.826991558074951;cn2
3.7794718742370605;5.810254096984863;cn1
-0.35061824321746826;-0.45358118414878845;cn0
5.666187763214111;6.466647624969482;c0
-4.053918361663818;4.35892391204834;cn2
5.971523284912109;3.6454272270202637;cn1
5.202462196350098;6.7194013595581055;cn1
0.534173846244812;1.745802640914917;cn0
1.034279227256775;-1.1990795135498047;c2
5.554825305938721;4.2635016441345215;cn1
-0.5075833201408386;-0.4050162434577942;c2
-5.675740718841553;6.474674224853516;cn2
5.763650894165039;5.752049922943115;cn1
0.33816030621528625;-0.21947096288204193;cn0
-5.114085674285889;4.202319622039795;cn2
-3.2043981552124023;4.57342004776001;cn2
-3.9924638271331787;6.238312244415283;cn2
-2.936974048614502;5.802070140838623;cn2
0.8986237049102783;-0.5508309006690979;cn0
-4.154720306396484;5.447296142578125;cn2
5.878736972808838;3.9341466426849365;cn1
-4.253509044647217;5.205623149871826;cn2
0.49833741784095764;1.0006706714630127;cn0
4.110175609588623;3.94111704826355;cn1
-5.742215633392334;5.360724925994873;cn2
-6.1704325675964355;6.843961238861084;cn2
3.172663450241089;5.811278820037842;cn1
4.527303218841553;5.932226657867432;cn1
5.006962776184082;5.065912246704102;cn1
-0.2774014472961426;1.5142254829406738;cn0
-5.189357280731201;4.072088241577148;cn2
-6.608447074890137;3.3721063137054443;cn2
-6.354780197143555;7.10013484954834;cn2
-5.133692264556885;5.768918037414551;cn2
1.797335147857666;-1.9962191581726074;cn0
4.906378746032715;5.125921726226807;cn1
4.539214134216309;4.366552829742432;cn1
5.920218467712402;4.1729736328125;cn1
2.656224489212036;4.5361175537109375;cn1
6.695234775543213;5.854737281799316;c0
0.01096226554363966;-0.7684289216995239;cn0
5.766540050506592;5.812740325927734;cn1
3.1405303478240967;5.039225101470947;cn1
0.2300935536623001;0.097841776907444;cn0
6.15833044052124;4.552218437194824;cn1
-2.912688732147217;3.3478376865386963;cn2
-0.09209733456373215;-1.523937463760376;cn0
-1.2641887664794922;-0.8994809985160828;cn0
5.055572986602783;3.4729230403900146;cn1
-4.887872695922852;4.983481407165527;cn2
-1.6920254230499268;1.5440629720687866;cn0
5.084441661834717;6.972962856292725;cn1
-0.10042786598205566;-0.7796403765678406;cn0
-3.944132089614868;5.0866169929504395;cn2
4.522332191467285;6.373710632324219;c0
3.344467878341675;6.2445387840271;cn1
1.6040652990341187;5.9159064292907715;cn1
-5.903193473815918;4.5275092124938965;cn2
-6.706945419311523;4.954998016357422;cn2
-3.342522382736206;5.0300822257995605;cn2
-3.4770803451538086;2.9148542881011963;cn2
-3.3209335803985596;5.899648189544678;cn2
0.36359578371047974;-0.5685036182403564;cn0
6.002377033233643;4.475739002227783;cn1
-5.01787805557251;5.760196685791016;c1
-5.313055515289307;5.553710460662842;cn2
-0.8475723266601562;0.387452095746994;cn0
4.025796413421631;5.851068019866943;cn1
6.629462242126465;5.921834945678711;cn1
6.4227495193481445;3.344644784927368;cn1
-0.4381381571292877;-1.5226739645004272;cn0
1.8778618574142456;-1.7590880393981934;cn0
0.7757307291030884;-0.3795791566371918;c2
4.981471061706543;5.879488945007324;c2
-0.03012031503021717;0.6333340406417847;c2
6.146672248840332;4.7008490562438965;cn1
6.6987409591674805;5.134401798248291;cn1
-0.2070000171661377;-0.6503204107284546;cn0
-0.39901113510131836;0.6329864859580994;cn0
-4.489753246307373;6.174976348876953;cn2
-7.426949501037598;4.167665481567383;c1
-3.347921848297119;2.8218140602111816;cn2
4.4431352615356445;6.965716361999512;cn1
0.09708889573812485;-1.3884974718093872;c2
-0.49988511204719543;0.02515675500035286;cn0
6.442974090576172;4.498177528381348;cn1
5.057511806488037;4.282798767089844;cn1
-5.311277389526367;4.765451431274414;cn2
5.5857367515563965;6.427978992462158;cn1
5.487279415130615;5.157067775726318;cn1
-2.5834174156188965;5.104149341583252;cn2
0.8831102252006531;1.8365650177001953;c1
5.396432399749756;6.04107666015625;cn1
6.129062175750732;5.3894362449646;cn1
5.6789751052856445;5.243826866149902;cn1
5.1830644607543945;6.080728530883789;cn1
5.525705337524414;4.679566860198975;cn1
1.836978554725647;0.5213480591773987;c1
-0.08464286476373672;-0.17656400799751282;cn0
0.5987630486488342;-0.5868679881095886;cn0
-6.665952682495117;4.613405227661133;cn2
1.188272476196289;-2.1821413040161133;cn0
4.101053237915039;5.2864556312561035;cn1
-5.94651985168457;6.203927993774414;cn2
-4.001441478729248;5.75976037979126;cn2
-4.535367488861084;4.633644104003906;cn2
-6.071848392486572;5.193500995635986;cn2
0.9714552760124207;0.8435096740722656;cn0
5.267753601074219;5.548390865325928;cn1
-5.0388712882995605;3.6512622833251953;c0
-1.1189446449279785;-1.5800195932388306;cn0
-5.62857723236084;5.053548812866211;c1
-4.127243518829346;3.1402482986450195;cn2
5.63839054107666;4.652567386627197;cn1
-5.376811504364014;5.105085849761963;cn2
7.007033824920654;5.97141695022583;c2
-4.8870954513549805;5.390798091888428;cn2
5.306007385253906;4.071388244628906;cn1
3.6612043380737305;4.554279327392578;cn1
-6.409689426422119;2.481374979019165;cn2
-4.2839155197143555;5.371207237243652;c0
-5.8799591064453125;6.19055700302124;cn2
4.495399475097656;5.18520450592041;cn1
5.577210426330566;6.663251876831055;cn1
-4.26435661315918;2.6854217052459717;cn2
1.8973790407180786;0.5658310055732727;cn0
0.9507268667221069;-1.8657091856002808;cn0
0.6389152407646179;0.04008354991674423;cn0
0.42402148246765137;-0.302962988615036;cn0
-4.9180073738098145;4.090237140655518;cn2
6.1731672286987305;5.575001239776611;cn1
3.4668357372283936;3.0746822357177734;c0
-4.670778274536133;6.324545860290527;cn2
-4.140719890594482;4.048069477081299;cn2
-3.5707318782806396;4.087440013885498;cn2
-0.02734595723450184;-0.8374167680740356;cn0
0.6965783834457397;-0.032456375658512115;cn0
4.831086158752441;5.892018795013428;cn1
-0.11703653633594513;-0.9061945080757141;cn0
6.696518898010254;3.849076509475708;cn1
2.0142881870269775;0.8444767594337463;cn0
-4.872470378875732;5.868924617767334;cn2
5.733062744140625;4.453723907470703;cn1
0.6119175553321838;0.09031437337398529;cn0
-4.969729900360107;3.8431334495544434;c1
-3.179985761642456;4.945407867431641;cn2
6.8000946044921875;3.7375149726867676;c2
5.452329158782959;5.519100189208984;cn1
3.98935866355896;4.5734381675720215;c2
-4.626960754394531;6.2358784675598145;cn2
-1.8401981592178345;-1.8023039102554321;cn0
4.762346267700195;3.2243878841400146;cn1
0.49062326550483704;-0.25907623767852783;c1
-0.10488992184400558;-1.309158205986023;cn0
-0.6026551127433777;0.636561930179596;c2
6.190708637237549;4.925456523895264;cn1
-5.584974765777588;5.344836711883545;cn2
-5.363290786743164;2.5673038959503174;cn2
-3.509171962738037;4.817525863647461;cn2
0.5526106357574463;1.83204185962677;cn0
-0.039444901049137115;1.0710952281951904;cn0
0.47827982902526855;-0.31946131587028503;cn0
5.102144241333008;4.605992317199707;cn1
6.538131237030029;4.844480514526367;cn1
-4.0783867835998535;4.688704967498779;cn2
6.4577155113220215;5.879861831665039;c2
5.1678876876831055;3.574500799179077;cn1
-0.7965664863586426;0.7641251683235168;cn0
4.758608818054199;3.447709560394287;cn1
-6.426792621612549;4.357082366943359;cn2
0.2386428415775299;0.2472088634967804;cn0
4.423300743103027;4.27900505065918;cn1
-5.625889301300049;6.421986103057861;cn2
-4.489039421081543;6.613584041595459;cn2
-0.2894343435764313;-1.4993449449539185;cn0
0.4291253983974457;-1.090394377708435;cn0
-0.11102644354104996;-0.7524400353431702;cn0
-0.347348690032959;-0.46706321835517883;cn0
0.8127282857894897;-0.8848378658294678;cn0
-0.025186870247125626;-0.472855806350708;cn0
-4.054058074951172;4.701171875;cn2
-1.1792612075805664;-1.5220400094985962;c1
-4.440430641174316;5.5259246826171875;cn2
5.333167552947998;4.580969333648682;cn1
0.9455888867378235;-0.8613576292991638;cn0
5.765997886657715;5.701956272125244;c0
0.7422071695327759;-1.3074089288711548;cn0
-0.8290284276008606;-0.3560218811035156;cn0
5.657365322113037;5.55206823348999;cn1
4.15529727935791;5.345766544342041;cn1
6.110342025756836;3.9896771907806396;cn1
0.8820160031318665;-0.7301376461982727;cn0
-5.019632339477539;5.027065753936768;cn2
-1.288973093032837;-2.5630204677581787;cn0
-6.61676549911499;5.877353668212891;c0
0.4012190103530884;-2.7263872623443604;cn0
0.21697820723056793;-0.23852917551994324;c2
4.270219326019287;5.094738483428955;cn1
-3.592867374420166;5.483981609344482;cn2
4.526252269744873;5.461300373077393;cn1
3.840926170349121;4.508601188659668;cn1
-0.48531073331832886;-0.129649817943573;cn0
-0.833145260810852;-0.6027870178222656;cn0
-5.5243072509765625;3.1257784366607666;cn2
-5.524924278259277;5.318295478820801;cn2
5.346165657043457;4.679551601409912;cn1
-4.153341770172119;4.158235549926758;c0
0.9439208507537842;-0.11459175497293472;cn0
-5.414923667907715;3.571648359298706;cn2
-4.376247406005859;4.234869480133057;cn2
-1.7328046560287476;-0.7974368929862976;cn0
-4.494129657745361;4.259915828704834;cn2
-5.992720127105713;3.8241255283355713;c0
-4.711774826049805;6.78468132019043;cn2
5.497692108154297;4.544381141662598;cn1
-0.647034764289856;1.1768461465835571;cn0
-0.08723549544811249;-1.33452570438385;cn0
-0.49775657057762146;-0.6869044303894043;cn0
4.807929039001465;2.8717591762542725;c2
-4.333164691925049;5.150416374206543;c0
-0.6688483357429504;1.4524048566818237;cn0
-0.6611143350601196;0.726413905620575;cn0
-4.353832721710205;7.1659255027771;c1
1.3024578094482422;0.14936482906341553;cn0
-0.09736340492963791;-0.7825430631637573;c2
6.761220932006836;5.2904744148254395;cn1
-6.58955192565918;6.212216377258301;cn2
6.412524223327637;3.960960865020752;cn1
-4.8672356605529785;4.478372097015381;c1
0.0672585517168045;-0.9352067708969116;cn0
5.95082426071167;4.304267406463623;cn1
-4.041621208190918;4.038390159606934;cn2
5.2307915687561035;4.969010353088379;c2
1.452929973602295;-0.49752938747406006;cn0
-4.574294567108154;6.081061363220215;c0
1.1027597188949585;-0.8642913699150085;cn0
5.304965019226074;5.657655239105225;cn1
6.3453688621521;5.646958351135254;c2
-3.7624759674072266;6.3485870361328125;cn2
-5.5146660804748535;4.860056400299072;cn2
5.215790748596191;6.824884414672852;cn1
-3.037794351577759;4.438827991485596;cn2
4.432164669036865;4.53175163269043;cn1
1.0877701044082642;0.7515305280685425;cn0
5.379530906677246;5.89845609664917;cn1
4.852725028991699;6.477231979370117;c2
-2.0007026195526123;-0.08176258206367493;cn0
-5.238947868347168;5.564503192901611;cn2
0.756568968296051;-0.25733253359794617;c2
-1.2682626247406006;-0.07744443416595459;cn0
-5.333041667938232;5.581281661987305;c1
-6.770595550537109;4.592942714691162;cn2
-4.952783584594727;4.771274089813232;cn2
4.700006484985352;4.319300174713135;cn1
2.505763053894043;-0.5954188704490662;c1
5.509711742401123;5.972386837005615;cn1
0.6739547848701477;-1.089760422706604;cn0
3.8337488174438477;5.179543495178223;cn1
6.092624664306641;5.890556335449219;c0
6.037026405334473;6.807255268096924;cn1
-0.8539242148399353;0.5016930103302002;cn0
6.349215030670166;3.627479314804077;cn1
1.2136039733886719;1.226493239402771;cn0
1.3383420705795288;1.438511848449707;cn0
4.604772090911865;6.206657886505127;cn1
-5.227731227874756;5.111168384552002;cn2


==> data/blobs-vineyard.csv <==
epoch;persistence
350;0.17884540557861328
350;1.621396541595459
350;2.1769511699676514
350;3.048832893371582
350;5.736559867858887
350;2.0190370082855225
350;0.47777223587036133
350;2.1704952716827393
350;0.09158039093017578
350;2.9075164794921875
350;0.09884905815124512
350;36.29429244995117
350;0.007535696029663086
350;1.6949278116226196
350;0.4830930233001709
350;0.09489938616752625
350;0.2935655117034912
350;2.5809378623962402
350;2.883270025253296
350;2.1821389198303223
350;0.005589723587036133
350;0.6075329780578613
350;3.1013381481170654
350;0.41098451614379883
350;0.004462242126464844
350;0.020357131958007812
350;5.033832550048828
350;0.45978808403015137
350;4.125016689300537
350;0.4915485382080078
350;0.7931199073791504
350;0.2706289291381836
350;4.973893165588379
350;0.024132490158081055
350;8.922533988952637
350;1.0565705299377441
350;0.6008368730545044
350;0.20068693161010742
350;0.27475666999816895
350;0.7045791149139404
350;1.2652904987335205
350;0.017988920211791992
350;0.3936882019042969
350;2.8958470821380615
350;1.3340628147125244
350;8.664461135864258
350;1.0564723014831543
350;0.05265718698501587
350;0.1065974235534668
350;1.1244127750396729
351;0.14207077026367188
351;1.740973949432373
351;5.510324001312256
351;0.5333123207092285
351;3.2100343704223633
351;1.5734796524047852
351;2.3936986923217773
351;2.0281243324279785
351;0.06152772903442383
351;2.495116949081421
351;36.718971252441406
351;0.226875901222229
351;1.409484624862671
351;0.6869564056396484
351;1.8824841976165771
351;1.6861886978149414
351;0.6394028663635254
351;0.02583169937133789
351;0.12894010543823242
351;2.2449400424957275
351;0.016365766525268555
351;0.009416818618774414
351;0.4210169315338135
351;2.217778444290161
351;0.04017353057861328
351;5.276742935180664
351;0.40563511848449707
351;4.949489116668701
351;0.017821073532104492
351;1.080806016921997
351;0.6831297874450684
351;0.010442256927490234
351;9.926076889038086
351;0.9934225082397461
351;0.9087235331535339
351;0.09511661529541016
351;0.10143899917602539
351;0.581993579864502
351;0.12733960151672363
351;2.972045421600342
351;0.5120806694030762
351;1.2214791774749756
351;0.3194899559020996
351;0.39672476053237915
351;1.7154903411865234
351;1.0800917148590088
351;0.01648712158203125
351;8.021726608276367
351;0.011717557907104492
351;0.9248284101486206
351;0.06353044509887695
352;5.927244186401367
352;3.1950788497924805
352;2.1618287563323975
352;2.327922224998474
352;1.2794480323791504
352;0.2941017150878906
352;0.004391908645629883
352;1.7865402698516846
352;1.2773759365081787
352;2.2523059844970703
352;0.05005693435668945
352;0.28466129302978516
352;0.07177400588989258
352;0.0197451114654541
352;37.186378479003906
352;0.022549152374267578
352;0.009100675582885742
352;1.2426660060882568
352;0.5956993103027344
352;0.4974327087402344
352;0.3587944507598877
352;1.3094730377197266
352;0.05866527557373047
352;2.168447971343994
352;2.5624217987060547
352;0.6603829860687256
352;1.5929162502288818
352;0.0399479866027832
352;1.0212697982788086
352;4.493860244750977
352;0.059264183044433594
352;5.6821393966674805
352;0.02328801155090332
352;0.31003379821777344
352;0.2721855640411377
352;0.01682734489440918
352;10.087903022766113
352;0.5924005508422852
352;1.314361333847046
352;0.8432245254516602
352;0.10971498489379883
352;0.6864738464355469
352;3.1165056228637695
352;0.694267749786377
352;1.52593994140625
352;0.19498300552368164
352;1.7399494647979736
352;0.5331804752349854
352;0.9071261882781982
352;8.04742431640625
352;0.8085025548934937
352;0.11433172225952148
353;0.3254127502441406
353;0.008072853088378906
353;0.39702308177948
353;0.0795598030090332
353;5.44960355758667
353;0.5494425296783447
353;3.092008590698242
353;0.04109179973602295
353;5.433610439300537
353;2.220725178718567
353;1.7983371019363403
353;0.5610339641571045
353;3.1141529083251953
353;0.4909687042236328
353;0.07554340362548828
353;0.35083186626434326
353;38.2178840637207
353;0.27617645263671875
353;0.021701812744140625
353;1.6306719779968262
353;0.39217978715896606
353;0.8557467460632324
353;0.4156379699707031
353;0.24510526657104492
353;0.8837125301361084
353;2.5298677682876587
353;2.8143692016601562
353;0.030989646911621094
353;0.17453217506408691
353;1.278700828552246
353;0.7600650787353516
353;2.6254632472991943
353;1.0322446823120117
353;0.17766952514648438
353;0.033598899841308594
353;3.8972349166870117
353;0.23252999782562256
353;4.850212097167969
353;1.0864455699920654
353;0.223649799823761
353;0.0433354377746582
353;0.01336359977722168
353;9.484100341796875
353;0.010714292526245117
353;1.221949577331543
353;0.09483766555786133
353;0.8602542877197266
353;2.7848961353302
353;1.435861587524414
353;0.11808466911315918
353;1.5880346298217773
353;0.025619983673095703
353;0.059484004974365234
353;0.6005508899688721
353;3.411050319671631
353;8.202201843261719
353;0.007042407989501953
353;1.33229660987854
353;0.056572914123535156
353;0.8091681003570557
354;0.1569502353668213
354;1.4703173637390137
354;5.6466240882873535
354;0.04200243949890137
354;3.5293986797332764
354;2.511892080307007
354;2.2136409282684326
354;0.13206863403320312
354;1.491490364074707
354;0.27516889572143555
354;3.286313056945801
354;0.038817644119262695
354;0.07017374038696289
354;38.1347770690918
354;1.5795011520385742
354;0.010345458984375
354;0.6419038772583008
354;0.8787654042243958
354;1.7773520946502686
354;0.023983001708984375
354;1.781066656112671
354;0.4760408401489258
354;0.03049004077911377
354;0.7972891330718994
354;0.07287323474884033
354;0.2579963207244873
354;1.2481861114501953
354;2.8278603553771973
354;0.2505838871002197
354;2.2167444229125977
354;0.5213871002197266
354;2.5864410400390625
354;0.042763710021972656
354;5.872275352478027
354;5.456280708312988
354;0.02330636978149414
354;0.7728419303894043
354;0.001990079879760742
354;10.4490327835083
354;0.018332242965698242
354;0.711606502532959
354;1.2963676452636719
354;0.20113277435302734
354;0.2372753620147705
354;0.6138865947723389
354;3.6966400146484375
354;1.5807781219482422
354;0.028554916381835938
354;0.49478423595428467
354;3.3155176639556885
354;1.2122292518615723
354;0.5783605575561523
354;7.941287994384766
354;1.597238302230835
354;0.8676173686981201
355;1.6827120780944824
355;5.74846887588501
355;0.19861459732055664
355;0.09991765022277832
355;3.022517204284668
355;0.03238964080810547
355;2.4862905740737915
355;1.9576002359390259
355;0.6849880218505859
355;3.2367000579833984
355;0.28577089309692383
355;0.6077704429626465
355;38.15365219116211
355;0.04440498352050781
355;1.3674405813217163
355;0.10797500610351562
355;1.183471441268921
355;1.4078712463378906
355;2.1658432483673096
355;0.0016415119171142578
355;3.305192470550537
355;0.816706657409668
355;1.590613603591919
355;0.23861217498779297
355;0.011474132537841797
355;1.3530511856079102
355;5.711081504821777
355;0.08884716033935547
355;0.5189230442047119
355;5.844217777252197
355;0.22547101974487305
355;0.05319976806640625
355;0.05240583419799805
355;0.4528026580810547
355;10.789790153503418
355;1.950791835784912
355;0.08068561553955078
355;0.20580387115478516
355;0.050197601318359375
355;0.6816036701202393
355;0.04109454154968262
355;4.062952041625977
355;1.0281038284301758
355;1.680046558380127
355;0.057044267654418945
355;0.40434885025024414
355;1.8232722282409668
355;0.7529201507568359
355;0.4099235534667969
355;0.9366401433944702
355;8.41092300415039
355;1.2491296529769897
355;0.025425434112548828
355;0.8842532634735107
356;0.09806156158447266
356;0.554753303527832
356;5.768533706665039
356;1.554533839225769
356;2.437344789505005
356;6.43278694152832
356;3.2606899738311768
356;0.29250669479370117
356;0.08598661422729492
356;0.2411179542541504
356;1.5229930877685547
356;0.588249683380127
356;3.0462419986724854
356;0.15454864501953125
356;0.2047410011291504
356;40.00164031982422
356;0.004358530044555664
356;1.4709033966064453
356;1.5972661972045898
356;0.12026020884513855
356;1.0054984092712402
356;2.076669216156006
356;0.4118208885192871
356;2.192946434020996
356;0.0008158683776855469
356;1.6838345527648926
356;0.6736545562744141
356;1.817878246307373
356;0.3997635841369629
356;0.11485123634338379
356;0.03764057159423828
356;1.7550232410430908
356;4.0803022384643555
356;5.632521152496338
356;0.07058596611022949
356;0.1796245574951172
356;0.007756471633911133
356;10.38559341430664
356;1.303349494934082
356;0.11386537551879883
356;0.21964550018310547
356;0.7872340679168701
356;0.20737603306770325
356;2.490458846092224
356;1.5688698291778564
356;0.3580496311187744
356;0.25531625747680664
356;3.975066661834717
356;1.6520252227783203
356;0.44418859481811523
356;9.298519134521484
356;1.3114044666290283
356;0.5497798919677734
356;0.07147002220153809
356;0.8862359523773193
357;0.16863751411437988
357;1.90675687789917
357;5.385091781616211
357;1.2385777235031128
357;0.06554174423217773
357;3.3447046279907227
357;0.03502845764160156
357;3.366456985473633
357;2.185887336730957
357;1.41788649559021
357;1.8130015134811401
357;0.04217052459716797
357;3.251826763153076
357;0.03529632091522217
357;41.76297378540039
357;0.007686614990234375
357;1.1997451782226562
357;0.018198013305664062
357;1.9162240028381348
357;1.1840105056762695
357;0.4988250136375427
357;0.971796989440918
357;0.17391014099121094
357;0.12396860122680664
357;2.8618263006210327
357;1.4263432025909424
357;0.04295635223388672
357;2.6727042198181152
357;0.11286735534667969
357;5.081298828125
357;4.417958736419678
357;0.7032151222229004
357;1.046867847442627
357;0.4325575828552246
357;0.007585763931274414
357;0.004171848297119141
357;10.240118026733398
357;1.534335970878601
357;0.2366809844970703
357;0.9839048385620117
357;3.177879810333252
357;1.5309576988220215
357;0.330380916595459
357;0.5930581092834473
357;0.5077301859855652
357;2.677842140197754
357;1.5180301666259766
357;9.514986038208008
357;1.5846433639526367
357;0.7991533279418945
358;2.677659511566162
358;5.638891696929932
358;1.2406537532806396
358;0.10403013229370117
358;3.1614975929260254
358;2.760977029800415
358;2.6224493980407715
358;0.18137121200561523
358;1.4131879806518555
358;2.331014633178711
358;0.9874210357666016
358;3.4016144275665283
358;0.18728041648864746
358;0.10873794555664062
358;41.022064208984375
358;0.6746306419372559
358;1.720398187637329
358;1.3871580362319946
358;0.6489987373352051
358;0.848707914352417
358;0.02461862564086914
358;4.565715789794922e-05
358;0.058235883712768555
358;1.2677931785583496
358;0.1087188720703125
358;2.30960750579834
358;0.3116030693054199
358;2.9134597778320312
358;0.45229268074035645
358;2.532886028289795
358;1.5215482711791992
358;0.16282320022583008
358;5.251255035400391
358;0.09481287002563477
358;5.4384379386901855
358;0.5307440757751465
358;10.44933032989502
358;0.5075383186340332
358;0.9573652744293213
358;0.9696235656738281
358;0.08480596542358398
358;3.6203835010528564
358;0.49298620223999023
358;0.0055713653564453125
358;0.08386373519897461
358;0.471903920173645
358;1.5334038734436035
358;1.0382699966430664
358;0.12323713302612305
358;9.770149230957031
358;0.7644200921058655
358;0.025466442108154297
359;1.4778766632080078
359;3.0641112327575684
359;2.7026638984680176
359;0.07577633857727051
359;3.1904640197753906
359;1.8132715225219727
359;2.4011027812957764
359;0.046357154846191406
359;0.31026506423950195
359;0.9715511798858643
359;0.6547737121582031
359;2.9914205074310303
359;0.2237386703491211
359;0.002988100051879883
359;42.148887634277344
359;1.5428898334503174
359;1.4152666330337524
359;2.004411220550537
359;0.03847455978393555
359;0.47321224212646484
359;0.08398056030273438
359;2.1499271392822266
359;0.9672367572784424
359;3.0006120204925537
359;0.9228038787841797
359;0.03266596794128418
359;0.07069134712219238
359;0.012879610061645508
359;0.5910940170288086
359;2.3221945762634277
359;0.34154772758483887
359;0.10742425918579102
359;0.04411792755126953
359;4.556949615478516
359;0.004312753677368164
359;4.259815216064453
359;0.041518211364746094
359;0.5505521297454834
359;0.9811234474182129
359;0.0075032711029052734
359;0.36930274963378906
359;0.003844738006591797
359;5.851430416107178
359;10.613033294677734
359;1.3305048942565918
359;0.8131706714630127
359;0.0060062408447265625
359;0.37438130378723145
359;0.34908151626586914
359;1.4386415481567383
359;0.5080804824829102
359;0.31742870807647705
359;1.7079555988311768
359;1.0465383529663086
359;10.309898376464844
359;0.715857982635498
359;0.1061556339263916
360;0.1332225799560547
360;6.166360855102539
360;3.424567937850952
360;0.020747900009155273
360;3.48211407661438
360;2.0851277112960815
360;0.6119771003723145
360;1.3678784370422363
360;1.914779543876648
360;0.6998298168182373
360;2.9967901706695557
360;42.85669708251953
360;0.19745242595672607
360;1.2528281211853027
360;1.7091608047485352
360;0.04006671905517578
360;0.10012388229370117
360;1.1054701805114746
360;0.12841558456420898
360;2.647512197494507
360;2.013096570968628
360;0.008228302001953125
360;0.0920877456665039
360;2.5184152126312256
360;0.057847023010253906
360;0.07650399208068848
360;0.053563594818115234
360;4.467669486999512
360;0.041135549545288086
360;4.497828960418701
360;0.39377903938293457
360;0.8691534996032715
360;0.472165584564209
360;10.188488006591797
360;0.7194206714630127
360;0.35262584686279297
360;0.38225269317626953
360;0.7468037605285645
360;0.20401108264923096
360;3.062795400619507
360;2.0235695838928223
360;1.738267183303833
360;2.251333475112915
360;1.525209665298462
360;10.171693801879883
360;2.2643990516662598
360;0.46443676948547363
360;0.04865694046020508
360;1.0814456939697266
361;0.18065929412841797
361;6.089109897613525
361;0.10408353805541992
361;3.3196280002593994
361;4.056680679321289
361;2.216207981109619
361;0.9442033767700195
361;1.1684374809265137
361;0.03614950180053711
361;1.9665570259094238
361;0.08253002166748047
361;2.9574837684631348
361;42.71874237060547
361;0.6377391815185547
361;1.1432380676269531
361;0.002888917922973633
361;2.11899733543396
361;0.5493301749229431
361;0.1217808723449707
361;2.3846330642700195
361;1.9829597473144531
361;0.2812325954437256
361;0.05260634422302246
361;0.2964506149291992
361;2.272113561630249
361;0.13477063179016113
361;0.1947953701019287
361;0.04903459548950195
361;5.18614387512207
361;3.988828659057617
361;0.35860300064086914
361;0.5952632427215576
361;1.078334093093872
361;0.42696189880371094
361;0.00933837890625
361;10.181151390075684
361;0.005988121032714844
361;1.3803932666778564
361;0.9860833883285522
361;0.9176075458526611
361;0.13872671127319336
361;0.4198727607727051
361;0.8168058395385742
361;0.11848092079162598
361;2.9511072635650635
361;1.6348886489868164
361;0.3738274574279785
361;0.48830437660217285
361;2.9779553413391113
361;1.6127169132232666
361;10.818336486816406
361;0.48150062561035156
361;1.3125107288360596
361;0.12183427810668945
362;0.09726285934448242
362;0.044374942779541016
362;5.6479268074035645
362;0.9658011198043823
362;2.596092700958252
362;3.0510451793670654
362;2.5456430912017822
362;1.214179515838623
362;2.044504404067993
362;0.858522891998291
362;2.8847498893737793
362;0.021259784698486328
362;43.97509002685547
362;1.824005126953125
362;1.7440553903579712
362;0.6575446128845215
362;0.02622079849243164
362;0.40058088302612305
362;0.4291841983795166
362;0.1666698455810547
362;2.343708038330078
362;0.025980710983276367
362;0.9053661823272705
362;2.756208896636963
362;0.7022507190704346
362;2.4897024631500244
362;0.057712554931640625
362;1.70505952835083
362;4.995431900024414
362;4.885730743408203
362;0.044425010681152344
362;0.06782937049865723
362;0.48378753662109375
362;10.413182258605957
362;0.7771167755126953
362;0.7340090274810791
362;0.31469011306762695
362;0.012669563293457031
362;0.17364931106567383
362;0.014566421508789062
362;0.2747214436531067
362;3.4322853088378906
362;0.07870340347290039
362;1.5103497505187988
362;0.5353858470916748
362;0.4393587112426758
362;2.663437843322754
362;1.4036784172058105
362;0.04938220977783203
362;10.375179290771484
362;0.6748073101043701
362;1.2970861196517944
362;1.3339142799377441
363;1.849876880645752
363;6.013956546783447
363;1.9616612195968628
363;3.0500025749206543
363;3.4840452671051025
363;2.588413953781128
363;0.19034910202026367
363;0.026466846466064453
363;2.0797009468078613
363;0.6181035041809082
363;3.2573013305664062
363;43.668670654296875
363;1.298222303390503
363;0.9245285987854004
363;0.775977373123169
363;0.010195732116699219
363;1.2840828895568848
363;2.241699695587158
363;0.5021724700927734
363;2.62716007232666
363;0.7208642959594727
363;1.9104653596878052
363;0.2906641960144043
363;0.19090652465820312
363;0.06832075119018555
363;1.6105408668518066
363;4.695178985595703
363;0.09486222267150879
363;0.03209090232849121
363;4.512568950653076
363;0.015878677368164062
363;0.06532812118530273
363;0.005655050277709961
363;0.1917409896850586
363;10.388801574707031
363;0.0008916854858398438
363;0.43313121795654297
363;1.3388206958770752
363;0.09182214736938477
363;0.5720233917236328
363;0.24430382251739502
363;3.314588785171509
363;0.2863326072692871
363;1.902008056640625
363;0.22016096115112305
363;1.7810168266296387
363;0.18816602230072021
363;2.374718427658081
363;1.1529273986816406
363;10.712812423706055
363;0.914374828338623
363;0.08041238784790039
363;1.1259961128234863
364;0.17691516876220703
364;2.0335278511047363
364;5.30466365814209
364;2.998849391937256
364;3.1155998706817627
364;4.313627243041992
364;2.2853081226348877
364;0.010103464126586914
364;0.5983796119689941
364;2.8178443908691406
364;0.1157383918762207
364;3.3415327072143555
364;0.1461639404296875
364;45.52660369873047
364;1.8762946128845215
364;0.017046213150024414
364;1.3764755725860596
364;0.28480958938598633
364;0.3579118251800537
364;2.7852532863616943
364;1.9621829986572266
364;1.4311976432800293
364;3.162191867828369
364;0.12857770919799805
364;0.05951738357543945
364;1.6563284397125244
364;4.799112319946289
364;4.605777263641357
364;0.7199432849884033
364;0.9230308532714844
364;0.5138835906982422
364;0.0026416778564453125
364;0.005979299545288086
364;0.003960847854614258
364;10.208954811096191
364;0.8460879921913147
364;0.8070905208587646
364;0.3149418830871582
364;0.16181612014770508
364;0.8027677536010742
364;2.805344343185425
364;1.490523338317871
364;0.5570356845855713
364;0.6264269351959229
364;0.46167653799057007
364;0.5315229892730713
364;2.320793390274048
364;1.4731476306915283
364;0.01663494110107422
364;10.957019805908203
364;1.1499674320220947
364;0.036791086196899414
365;3.3150930404663086
365;4.780013084411621
365;3.9060261249542236
365;0.1863384246826172
365;2.7169370651245117
365;2.4384560585021973
365;2.4671539068222046
365;2.440351963043213
365;1.6813998222351074
365;0.04910707473754883
365;3.570202112197876
365;0.27152037620544434
365;43.571380615234375
365;0.16334062814712524
365;1.1779874563217163
365;0.6802144050598145
365;1.5556926727294922
365;0.23795294761657715
365;0.4002183973789215
365;3.3769155740737915
365;0.014513015747070312
365;0.22017478942871094
365;3.0630722045898438
365;0.48383545875549316
365;3.4164011478424072
365;0.0030007362365722656
365;0.1351609230041504
365;0.1913928985595703
365;1.6299352645874023
365;0.30153703689575195
365;5.995099067687988
365;0.5539751052856445
365;5.152346611022949
365;0.08352982997894287
365;1.130650281906128
365;0.07617902755737305
365;0.4188680648803711
365;10.685870170593262
365;0.8276338577270508
365;1.7737444639205933
365;1.0714225769042969
365;0.0910487174987793
365;0.0824134349822998
365;4.13747501373291
365;0.3303523063659668
365;1.8701322078704834
365;0.5505576133728027
365;1.8296477794647217
365;1.0057179927825928
365;0.1936178207397461
365;1.7196707725524902
365;0.5520904064178467
365;10.54804801940918
365;0.5363162159919739
365;0.004929542541503906
366;2.983342170715332
366;1.4276952743530273
366;5.107082366943359
366;3.447949171066284
366;0.11195611953735352
366;2.1850781440734863
366;0.8084855079650879
366;2.0838308334350586
366;3.553224802017212
366;0.5705962181091309
366;2.2784860134124756
366;0.1526179313659668
366;0.7101931571960449
366;3.8155510425567627
366;0.42672038078308105
366;0.0319211483001709
366;0.5359516143798828
366;1.1842551231384277
366;0.0027666091918945312
366;45.02330780029297
366;0.2865704298019409
366;1.1813716888427734
366;0.034398555755615234
366;0.27617406845092773
366;2.15773868560791
366;3.7090415954589844
366;0.011736392974853516
366;3.358424186706543
366;3.280045986175537
366;0.03825998306274414
366;0.29907655715942383
366;0.542078971862793
366;5.859748840332031
366;6.530340194702148
366;0.6684141159057617
366;1.0982775688171387
366;0.7826805114746094
366;11.28364086151123
366;1.8630634546279907
366;0.25659608840942383
366;0.73695969581604
366;1.1850156784057617
366;1.3676187992095947
366;0.32501447200775146
366;0.4196174144744873
366;10.095073699951172
366;0.011282503604888916
366;0.60186767578125
366;0.0750582218170166
367;2.239105224609375
367;3.7988877296447754
367;2.989511013031006
367;4.4182844161987305
367;2.9379676580429077
367;0.537816047668457
367;0.6709184646606445
367;0.026316404342651367
367;0.46432018280029297
367;2.026555299758911
367;0.47255468368530273
367;0.07668805122375488
367;3.3813278675079346
367;0.2915327548980713
367;44.335350036621094
367;0.005228549242019653
367;1.5246901512145996
367;0.9621245861053467
367;1.3237988948822021
367;0.3714468479156494
367;2.5413542985916138
367;1.9174671173095703
367;0.041289329528808594
367;1.5157761573791504
367;3.307559013366699
367;0.04292416572570801
367;0.15230798721313477
367;0.10402536392211914
367;0.09599113464355469
367;1.7639129161834717
367;3.9901232719421387
367;2.029707908630371
367;3.963141441345215
367;0.1146230697631836
367;6.250042915344238
367;0.7423666715621948
367;1.0407757759094238
367;0.18001079559326172
367;5.057981967926025
367;10.818975448608398
367;2.0570180416107178
367;1.1259551048278809
367;0.1234135627746582
367;0.8463380336761475
367;0.37615346908569336
367;0.052423715591430664
367;0.5987991094589233
367;0.35109055042266846
367;1.1579046249389648
367;11.039617538452148
367;0.07209396362304688
368;0.27399373054504395
368;6.687297821044922
368;0.2901134490966797
368;3.8164522647857666
368;6.21241569519043
368;3.4204726219177246
368;0.3590259552001953
368;0.36092913150787354
368;1.096589207649231
368;0.0016376376152038574
368;0.024795889854431152
368;0.6492879390716553
368;0.3031039237976074
368;46.02058410644531
368;1.6438095569610596
368;0.1901012659072876
368;0.026893138885498047
368;2.478792190551758
368;0.01114797592163086
368;1.0895185470581055
368;2.4772908687591553
368;2.8818531036376953
368;1.6882702112197876
368;0.4638385772705078
368;1.0780296325683594
368;0.37736082077026367
368;0.6095585823059082
368;0.5280022621154785
368;0.03249382972717285
368;0.07829427719116211
368;5.536689758300781
368;0.29619789123535156
368;6.7034592628479
368;0.44060730934143066
368;0.0051000118255615234
368;0.7904953956604004
368;1.3753409385681152
368;0.017400026321411133
368;10.628595352172852
368;1.4927266836166382
368;0.12156343460083008
368;0.853877067565918
368;0.36494874954223633
368;3.3590128421783447
368;1.0693058967590332
368;0.5239434242248535
368;0.40826869010925293
368;0.3916440010070801
368;2.2540416717529297
368;1.4250001907348633
368;9.829120635986328
368;1.753251552581787
368;0.02691030502319336
368;0.06006765365600586
368;2.2600951194763184
368;0.48316216468811035
368;0.7112832069396973
369;6.848001003265381
369;3.588603973388672
369;3.9448938369750977
369;2.3178521394729614
369;0.6845097541809082
369;1.3309680223464966
369;1.1403517723083496
369;0.013555288314819336
369;2.3284831047058105
369;0.2840843200683594
369;1.1239886283874512
369;0.11655819416046143
369;41.96103286743164
369;1.5241985321044922
369;0.021169185638427734
369;2.370454788208008
369;0.30568838119506836
369;0.9907834529876709
369;0.17068815231323242
369;2.4322614669799805
369;0.7579813003540039
369;1.6009931564331055
369;2.2702114582061768
369;0.011907339096069336
369;0.020006656646728516
369;1.0320358276367188
369;0.047742366790771484
369;0.5011897087097168
369;0.11519670486450195
369;3.3091468811035156
369;0.8225148916244507
369;6.83485221862793
369;0.17561650276184082
369;1.5842459201812744
369;0.074138343334198
369;0.04021596908569336
369;0.3820967674255371
369;1.5741119384765625
369;0.011819124221801758
369;11.90955924987793
369;0.0030460357666015625
369;0.3278379440307617
369;1.6951525211334229
369;0.03807687759399414
369;0.27073240280151367
369;0.7717313766479492
369;4.21165657043457
369;2.216918706893921
369;2.2266721725463867
369;0.2578864097595215
369;0.0031311511993408203
369;0.2800009250640869
369;0.4785274267196655
369;3.6220602989196777
369;1.0192441940307617
369;9.709270477294922
369;2.507856845855713
369;0.9894421100616455
369;0.03568458557128906
369;0.8218345642089844
370;0.5896658897399902
370;2.943009376525879
370;5.2685322761535645
370;3.048952579498291
370;3.040522813796997
370;2.3754076957702637
370;1.1602931022644043
370;1.2601276636123657
370;0.6623954772949219
370;4.323687553405762
370;0.9889254570007324
370;0.04524421691894531
370;0.04313230514526367
370;0.058771491050720215
370;46.3784294128418
370;2.024569272994995
370;2.9163413047790527
370;0.007133841514587402
370;0.04125940799713135
370;0.1073613166809082
370;2.4677116870880127
370;0.003030061721801758
370;0.4412808418273926
370;3.6693108081817627
370;0.053887128829956055
370;0.5210433006286621
370;0.063201904296875
370;1.0768747329711914
370;0.001074075698852539
370;0.1166229248046875
370;5.596749305725098
370;0.1389751434326172
370;7.455615997314453
370;2.033046245574951
370;0.549431324005127
370;0.029121875762939453
370;11.809928894042969
370;0.9013776779174805
370;2.3908348083496094
370;0.5386555194854736
370;0.03388357162475586
370;4.685355186462402
370;1.8010411262512207
370;0.8760385513305664
370;0.8026914596557617
370;2.118908166885376
370;0.5801644325256348
370;0.2227621078491211
370;0.22858703136444092
370;0.6062071323394775
370;0.22304296493530273
370;2.762280225753784
370;0.35783958435058594
370;8.705757141113281
370;0.01085805892944336
370;0.04962688684463501
370;0.025058746337890625
370;0.6124722957611084
371;3.694033622741699
371;2.8489904403686523
371;0.6692029237747192
371;0.1912546157836914
371;3.3499269485473633
371;4.918720245361328
371;0.9017295837402344
371;0.003755331039428711
371;0.25254225730895996
371;2.030047655105591
371;0.9323573112487793
371;4.275516986846924
371;0.5527422428131104
371;1.4268794059753418
371;0.05821418762207031
371;1.2300615310668945
371;38.01131057739258
371;0.0287625789642334
371;0.5494471788406372
371;5.091111660003662
371;0.25557947158813477
371;3.6607136726379395
371;3.571840763092041
371;0.05572342872619629
371;0.7259573936462402
371;1.8094067573547363
371;3.179004669189453
371;0.03403043746948242
371;0.17919135093688965
371;8.259284973144531
371;0.006496429443359375
371;1.0586967468261719
371;0.01916027069091797
371;0.9256587028503418
371;0.01684403419494629
371;12.332618713378906
371;2.1299643516540527
371;0.18732786178588867
371;0.5226261615753174
371;0.4220714569091797
371;0.4483158588409424
371;2.026013135910034
371;0.4783174991607666
371;2.310044765472412
371;0.35164809226989746
371;0.6372663974761963
371;1.2459847927093506
371;9.171777725219727
371;2.078413963317871
371;0.7360079288482666
372;0.21385788917541504
372;0.17112910747528076
372;5.046740531921387
372;0.4173319339752197
372;2.383702278137207
372;0.18913626670837402
372;8.29451847076416
372;1.6171116828918457
372;1.4784367084503174
372;3.4938244819641113
372;0.5958636999130249
372;50.410865783691406
372;0.06261610984802246
372;0.013977527618408203
372;2.1056711673736572
372;2.863661766052246
372;1.5767016410827637
372;0.12742376327514648
372;0.5399618148803711
372;1.472190260887146
372;0.18477821350097656
372;0.015016794204711914
372;0.07544612884521484
372;3.9828968048095703
372;0.3347049951553345
372;3.5018348693847656
372;0.6086759567260742
372;1.4062824249267578
372;1.3360841274261475
372;1.4470081329345703
372;9.30544376373291
372;0.020755529403686523
372;1.0939712524414062
372;0.5368177890777588
372;0.1623983383178711
372;0.10842657089233398
372;2.524005651473999
372;0.20058560371398926
372;1.8566844463348389
372;0.030609130859375
372;0.0346909761428833
372;2.831240177154541
372;10.574790954589844
372;1.2043373584747314
372;0.0862877368927002
372;0.017614126205444336
372;0.4850435256958008
372;0.4276125431060791
372;1.6681842803955078
372;0.5421841144561768
372;0.9256737232208252
373;0.3409693241119385
373;2.5527520179748535
373;1.8555855751037598
373;1.4968635439872742
373;1.0152473449707031
373;0.020652055740356445
373;2.2260844707489014
373;0.4689638614654541
373;2.4673473834991455
373;0.08217144012451172
373;0.09337878227233887
373;0.5810399055480957
373;37.060585021972656
373;0.025050878524780273
373;2.0908708572387695
373;0.19028091430664062
373;2.723332166671753
373;0.04456305503845215
373;0.9304907321929932
373;2.269651412963867
373;1.3590247631072998
373;1.1497020721435547
373;1.8978140354156494
373;0.03574848175048828
373;0.07959270477294922
373;4.2283735275268555
373;0.07942008972167969
373;1.080070972442627
373;3.21338152885437
373;0.15189164876937866
373;0.41477155685424805
373;0.5765695571899414
373;6.473181247711182
373;0.5570049285888672
373;3.0593137741088867
373;0.010522603988647461
373;1.4928274154663086
373;9.372679710388184
373;0.3147689700126648
373;1.0972037315368652
373;0.2761983871459961
373;2.4864373207092285
373;1.3738582134246826
373;0.0700068473815918
373;0.097198486328125
373;0.5164127349853516
373;0.2958657741546631
373;2.9714016914367676
373;11.329793930053711
373;1.0506117343902588
373;2.503016948699951
374;2.3806395530700684
374;5.04276704788208
374;1.7091792821884155
374;1.768782138824463
374;2.381328821182251
374;0.8761138916015625
374;3.6056671142578125
374;0.452195405960083
374;41.26041793823242
374;0.19269394874572754
374;0.1419811248779297
374;0.39732837677001953
374;0.09343194961547852
374;2.0666916370391846
374;2.6767501831054688
374;2.4245471954345703
374;0.0481867790222168
374;1.474266529083252
374;4.87522029876709
374;3.570084571838379
374;0.5118451118469238
374;0.7998194694519043
374;0.8740816116333008
374;9.775691986083984
374;0.10265827178955078
374;0.4958648681640625
374;1.4356563091278076
374;0.22241711616516113
374;0.05486540496349335
374;2.740109443664551
374;1.3198673725128174
374;0.033273935317993164
374;0.6847507953643799
374;1.9536552429199219
374;0.3359173536300659
374;0.522266149520874
374;0.2617769241333008
374;10.982513427734375
374;0.02549123764038086
375;0.20191192626953125
375;0.27376627922058105
375;2.8389744758605957
375;3.8300979137420654
375;1.499779462814331
375;2.3208682537078857
375;0.42967653274536133
375;3.389176368713379
375;0.696568489074707
375;3.2677102088928223
375;0.010644674301147461
375;40.40170669555664
375;1.0886883735656738
375;0.01454925537109375
375;0.02604389190673828
375;2.147128105163574
375;0.29924654960632324
375;3.351304054260254
375;0.0032215118408203125
375;0.014586448669433594
375;1.8160529136657715
375;2.4204437732696533
375;0.18166112899780273
375;1.6907453536987305
375;0.030517101287841797
375;2.3267431259155273
375;3.3944039344787598
375;0.5317530632019043
375;0.7584867477416992
375;5.179439067840576
375;0.05037403106689453
375;9.990382194519043
375;0.14703011512756348
375;0.33976149559020996
375;0.7918701171875
375;0.9099063873291016
375;0.3767239451408386
375;1.8441858291625977
375;0.35053133964538574
375;0.5873475074768066
375;0.4211761951446533
375;1.8509182929992676
375;1.3280017375946045
375;11.341817855834961
375;1.4888224601745605
375;0.01680612564086914
375;0.13645434379577637
375;0.026343822479248047
375;0.003567218780517578
376;0.15349531173706055
376;0.01813793182373047
376;5.839563369750977
376;3.337491750717163
376;2.5553629398345947
376;1.6207811832427979
376;0.30430030822753906
376;1.7265557050704956
376;1.0521070957183838
376;0.06052517890930176
376;3.5966389179229736
376;0.84476637840271
376;1.294032096862793
376;42.120750427246094
376;1.4541635513305664
376;0.6753100156784058
376;0.17952826619148254
376;0.012116193771362305
376;2.712723731994629
376;1.1490757465362549
376;2.2802515029907227
376;1.7405214309692383
376;3.1508629322052
376;0.02042102813720703
376;0.06854653358459473
376;0.03576803207397461
376;5.176961898803711
376;3.420769214630127
376;0.1857740879058838
376;0.4829831123352051
376;0.7624444961547852
376;0.9285969734191895
376;9.7744779586792
376;0.13203144073486328
376;0.0444035530090332
376;0.10176467895507812
376;1.6131975650787354
376;0.7759121060371399
376;0.013059139251708984
376;0.5177569389343262
376;0.36144018173217773
376;0.27800941467285156
376;0.7767012119293213
376;0.19101500511169434
376;1.242006540298462
376;1.7277870178222656
376;8.40550422668457
376;0.017322540283203125
376;1.3885681629180908
376;0.9783914089202881
377;0.015157461166381836
377;1.2659404277801514
377;5.878800392150879
377;1.0807232856750488
377;2.7692415714263916
377;0.024837255477905273
377;3.61076283454895
377;2.813260316848755
377;2.190061092376709
377;0.1809234619140625
377;0.9679112434387207
377;1.2257046699523926
377;3.085590362548828
377;0.7875065803527832
377;0.28839588165283203
377;0.09604418277740479
377;35.376712799072266
377;0.0731043815612793
377;1.703749656677246
377;1.4669890403747559
377;0.052349090576171875
377;0.4066121578216553
377;0.00344085693359375
377;2.326589584350586
377;1.213886022567749
377;0.016149282455444336
377;0.20903536677360535
377;2.444392681121826
377;0.502124547958374
377;1.3319900035858154
377;0.08557009696960449
377;0.033151865005493164
377;0.06606674194335938
377;3.8392982482910156
377;5.373994827270508
377;5.126679420471191
377;0.3363029956817627
377;0.021425247192382812
377;0.7976527214050293
377;0.26224565505981445
377;10.812713623046875
377;0.5108118057250977
377;0.018867015838623047
377;1.4139419794082642
377;0.08986806869506836
377;0.25913262367248535
377;0.8053135871887207
377;0.07104063034057617
377;0.0048065185546875
377;2.031156539916992
377;0.2338852882385254
377;1.5491137504577637
377;2.216115951538086
377;1.3071532249450684
377;0.5527453422546387
377;8.709230422973633
377;0.006563663482666016
377;0.8543136119842529
378;0.1416788101196289
378;0.6010842323303223
378;5.680771350860596
378;3.2570314407348633
378;0.09411931037902832
378;5.254249095916748
378;2.710721969604492
378;0.6439423561096191
378;1.7933454513549805
378;0.3023061752319336
378;0.030091047286987305
378;1.7131319046020508
378;0.8357346057891846
378;4.095800399780273
378;0.8424205780029297
378;0.6435642242431641
378;0.8105294704437256
378;40.03910446166992
378;1.8271842002868652
378;0.8066346049308777
378;0.08438467979431152
378;2.3828601837158203
378;2.122602939605713
378;0.4224490821361542
378;0.152435302734375
378;0.5792770385742188
378;2.5849454402923584
378;0.17428302764892578
378;0.03394794464111328
378;0.5636558532714844
378;0.07052326202392578
378;4.702402114868164
378;0.6233911514282227
378;5.953991889953613
378;1.6922826766967773
378;0.078305184841156
378;0.628535270690918
378;1.3194894790649414
378;0.5540552139282227
378;0.004202365875244141
378;0.006719112396240234
378;10.840858459472656
378;0.012135744094848633
378;1.4934858083724976
378;0.44738245010375977
378;0.8438432216644287
378;3.9912877082824707
378;2.643606662750244
378;0.39485788345336914
378;1.6610817909240723
378;1.4082238674163818
378;1.137552261352539
378;7.588342666625977
378;0.5433611869812012
378;0.01640629768371582
378;0.22984552383422852
378;0.3066110610961914
378;1.4115709066390991
378;1.058340072631836
378;0.011004924774169922
378;0.789315938949585
379;0.06696939468383789
379;5.721368789672852
379;1.0253504514694214
379;2.9135537147521973
379;0.0815281867980957
379;3.6495206356048584
379;3.973196506500244
379;2.765767812728882
379;1.142167091369629
379;0.0017557144165039062
379;2.629093885421753
379;0.6370563507080078
379;0.02791452407836914
379;3.70339298248291
379;0.8016537427902222
379;0.0024733543395996094
379;36.27492141723633
379;2.1908717155456543
379;1.6809920072555542
379;2.516885280609131
379;0.37007761001586914
379;0.32797765731811523
379;0.010486125946044922
379;2.2133219242095947
379;0.5661492347717285
379;0.32782745361328125
379;0.06629514694213867
379;0.3675374984741211
379;0.5404083728790283
379;2.7747621536254883
379;0.030785560607910156
379;0.0799870491027832
379;0.06381011009216309
379;2.9026222229003906
379;0.05345273017883301
379;6.768211364746094
379;1.46443510055542
379;1.1074392795562744
379;0.5572676658630371
379;0.003771543502807617
379;0.13678455352783203
379;11.076456069946289
379;0.4851328134536743
379;2.1333508491516113
379;0.007451534271240234
379;0.4920220375061035
379;0.16685058176517487
379;2.3151187896728516
379;1.2167162895202637
379;1.835913896560669
379;0.8659188747406006
379;1.856837511062622
379;0.46932876110076904
379;2.807338237762451
379;1.2496871948242188
379;0.10515165328979492
379;8.65936279296875
379;0.6137542724609375
379;0.07699155807495117
379;0.9696118831634521
380;0.17742681503295898
380;6.194000244140625
380;2.8860836029052734
380;0.01944756507873535
380;2.513812780380249
380;2.6122632026672363
380;0.2299041748046875
380;0.02801513671875
380;2.604588031768799
380;0.9847452640533447
380;0.05892467498779297
380;3.4103469848632812
380;0.05080127716064453
380;0.9122467041015625
380;0.00982522964477539
380;39.944583892822266
380;1.6884193420410156
380;1.3027836084365845
380;2.146249294281006
380;0.3799114227294922
380;0.0625925064086914
380;2.249434232711792
380;0.5940947532653809
380;0.004189968109130859
380;0.1688518524169922
380;0.6818745136260986
380;2.6177332401275635
380;0.009411811828613281
380;3.776723861694336
380;5.383548259735107
380;0.6070647239685059
380;0.021531105041503906
380;1.3708202838897705
380;0.4632997512817383
380;0.008842229843139648
380;10.744584083557129
380;0.03133034706115723
380;0.12116718292236328
380;1.511392593383789
380;0.2669413089752197
380;0.7854166030883789
380;0.22771239280700684
380;2.854769468307495
380;0.1871190071105957
380;2.0298283100128174
380;0.14922356605529785
380;1.7446660995483398
380;0.010632991790771484
380;0.26992642879486084
380;1.6518986225128174
380;1.7032618522644043
380;8.86526870727539
380;1.4458285570144653
380;0.07144355773925781
380;1.071425199508667
381;0.17718887329101562
381;1.4909162521362305
381;5.617430210113525
381;1.4359784126281738
381;2.8875765800476074
381;4.840726375579834
381;2.1088335514068604
381;0.39870262145996094
381;3.503523826599121
381;0.24631118774414062
381;0.0076351165771484375
381;3.424868583679199
381;0.3167543411254883
381;40.063446044921875
381;0.034754276275634766
381;1.8797447681427002
381;0.5402620434761047
381;0.208587646484375
381;0.06822872161865234
381;2.3892650604248047
381;2.247159957885742
381;2.696176052093506
381;0.05988168716430664
381;0.1613907814025879
381;0.507671594619751
381;0.3069453239440918
381;2.8693597316741943
381;0.7896342277526855
381;0.008858680725097656
381;3.966122627258301
381;4.133514881134033
381;0.21026825904846191
381;0.07082080841064453
381;1.2955257892608643
381;0.05450725555419922
381;0.2859487533569336
381;10.189251899719238
381;1.4078631401062012
381;0.8294560313224792
381;0.31095457077026367
381;0.8535499572753906
381;1.6753716468811035
381;0.2614307403564453
381;0.5815329551696777
381;3.5764918327331543
381;1.6591081619262695
381;10.091102600097656
381;1.1474800109863281
381;0.5037214756011963
381;0.3278094530105591
381;0.09674310684204102
381;0.9312615394592285
382;0.20334935188293457
382;0.0478978157043457
382;0.002691984176635742
382;2.428150177001953
382;2.670231819152832
382;2.2709250450134277
382;1.7367925643920898
382;1.579228401184082
382;0.5061779022216797
382;3.0976474285125732
382;0.7753686904907227
382;2.6571409702301025
382;0.6823215484619141
382;0.61759352684021
382;0.0033206939697265625
382;41.285335540771484
382;1.810765266418457
382;1.8777635097503662
382;2.2616348266601562
382;0.4592347741127014
382;0.018776416778564453
382;2.075777530670166
382;0.3006622791290283
382;2.583057165145874
382;0.5145282745361328
382;2.7179653644561768
382;0.28544163703918457
382;1.498487949371338
382;4.238551139831543
382;4.0705695152282715
382;0.5671792030334473
382;0.9094457626342773
382;0.0024764537811279297
382;5.6331915855407715
382;0.06625986099243164
382;10.489550590515137
382;0.06994199752807617
382;0.34649693965911865
382;0.42900633811950684
382;0.09080696105957031
382;0.8348784446716309
382;1.7337274551391602
382;0.3547556400299072
382;0.6527143716812134
382;1.2303214073181152
382;1.6578741073608398
382;9.8050537109375
382;0.35027140378952026
382;1.3156909942626953
382;0.8867483139038086
383;1.1514983177185059
383;6.0121870040893555
383;1.3328475952148438
383;2.5632777214050293
383;2.476562023162842
383;2.041780948638916
383;2.2401115894317627
383;1.5348191261291504
383;0.013494014739990234
383;1.2501206398010254
383;1.2134222984313965
383;0.013316869735717773
383;2.3449816703796387
383;41.783504486083984
383;1.4636707305908203
383;1.4632295370101929
383;0.45055341720581055
383;2.1855268478393555
383;0.8042111396789551
383;2.537039279937744
383;0.759605884552002
383;2.3810782432556152
383;0.013291358947753906
383;0.3802769184112549
383;0.1383194923400879
383;0.028241634368896484
383;1.4815783500671387
383;4.228391647338867
383;0.03512167930603027
383;3.678032398223877
383;0.024765729904174805
383;0.299407958984375
383;10.373769760131836
383;0.6412715911865234
383;0.8746045827865601
383;1.3233675956726074
383;0.09394025802612305
383;0.22837385535240173
383;3.3137784004211426
383;0.7553908824920654
383;0.5783601999282837
383;1.177856206893921
383;1.4066674709320068
383;9.63045883178711
383;0.010458111763000488
383;0.09615182876586914
384;0.11746430397033691
384;5.979496955871582
384;1.155327558517456
384;3.6640143394470215
384;5.842381477355957
384;2.126497268676758
384;1.1305570602416992
384;0.8560924530029297
384;1.9868109226226807
384;1.3813707828521729
384;3.586827278137207
384;0.7629861831665039
384;0.09986114501953125
384;42.58116149902344
384;1.8497860431671143
384;0.26074862480163574
384;0.33759212493896484
384;2.583838939666748
384;2.7181601524353027
384;0.060692548751831055
384;0.15839576721191406
384;0.6295809745788574
384;0.059590816497802734
384;2.2217562198638916
384;0.03560495376586914
384;0.04710793495178223
384;0.006270408630371094
384;0.02997446060180664
384;3.339996337890625
384;3.9947457313537598
384;0.7021992206573486
384;1.3827757835388184
384;0.2709064483642578
384;10.308773040771484
384;0.042130470275878906
384;0.5234948396682739
384;0.27118420600891113
384;0.011481761932373047
384;0.22252607345581055
384;0.8957903385162354
384;0.014012813568115234
384;0.06596904993057251
384;2.8632514476776123
384;0.05608034133911133
384;2.3531739711761475
384;0.108428955078125
384;2.2183196544647217
384;0.2499479055404663
384;2.87080454826355
384;1.6412997245788574
384;9.526620864868164
384;1.3536529541015625
384;0.5291657447814941
384;0.7520285844802856
384;0.06207847595214844
384;0.7867448329925537
385;0.5246756076812744
385;0.11718368530273438
385;6.161487579345703
385;3.8102307319641113
385;0.0593111515045166
385;0.36729860305786133
385;5.259245872497559
385;3.1218314170837402
385;0.8179435729980469
385;0.851384162902832
385;1.4608955383300781
385;1.3835077285766602
385;0.8737103939056396
385;3.311915397644043
385;0.46141767501831055
385;0.6777139902114868
385;0.5835919380187988
385;41.52720260620117
385;1.190931797027588
385;2.1116204261779785
385;0.38443735241889954
385;0.14668822288513184
385;0.07549381256103516
385;2.6404242515563965
385;2.6539394855499268
385;0.4313306510448456
385;0.2741389274597168
385;0.4079561233520508
385;2.8125061988830566
385;0.050787925720214844
385;4.618040084838867
385;0.361106276512146
385;5.341874122619629
385;0.24263930320739746
385;0.24967741966247559
385;0.6179561614990234
385;1.2238445281982422
385;0.5000076293945312
385;10.651859283447266
385;1.2500851154327393
385;0.9289782047271729
385;0.16158390045166016
385;4.096562385559082
385;2.0314855575561523
385;0.2462913990020752
385;0.03997468948364258
385;3.1690289974212646
385;1.769166350364685
385;0.4324984550476074
385;9.303836822509766
385;1.6617085933685303
385;0.4833371639251709
385;1.9137245416641235
385;0.585996150970459
385;0.03998231887817383
385;0.8939213752746582
386;0.9955315589904785
386;0.09013700485229492
386;1.8984193801879883
386;6.040682792663574
386;0.3835965394973755
386;2.141206741333008
386;1.6695528030395508
386;3.610074996948242
386;1.1565155982971191
386;0.032989501953125
386;0.43271493911743164
386;0.4538165330886841
386;0.889918327331543
386;0.0023317337036132812
386;3.621954917907715
386;1.1104514598846436
386;1.8630571365356445
386;40.28493118286133
386;0.02474808692932129
386;0.47495394945144653
386;2.2740859985351562
386;1.7495509386062622
386;1.099736213684082
386;1.2590770721435547
386;0.38864660263061523
386;2.365523099899292
386;0.8740487098693848
386;3.2986559867858887
386;0.6382803916931152
386;2.833376884460449
386;0.05701398849487305
386;0.2235560417175293
386;1.0239176750183105
386;0.10207271575927734
386;1.5747015476226807
386;2.0100197792053223
386;4.868046760559082
386;0.11250591278076172
386;7.688614845275879
386;0.034188032150268555
386;0.019100189208984375
386;0.8770742416381836
386;11.555475234985352
386;0.00613713264465332
386;2.215683937072754
386;0.1514606475830078
386;0.12377214431762695
386;0.04418069124221802
386;4.848830699920654
386;0.16814088821411133
386;0.8427670001983643
386;0.11943840980529785
386;0.25015437602996826
386;2.0685842037200928
386;1.3738059997558594
386;8.77894401550293
386;1.762376070022583
386;0.0592961311340332
386;1.0296299457550049
387;6.318019866943359
387;0.6756095886230469
387;3.6497793197631836
387;0.03644704818725586
387;4.841383934020996
387;4.1591010093688965
387;1.3360590934753418
387;0.6149740219116211
387;2.775672197341919
387;0.9488883018493652
387;0.05957603454589844
387;4.080405235290527
387;0.17362403869628906
387;0.5463602542877197
387;0.17955827713012695
387;0.6571017503738403
387;42.094966888427734
387;2.300335645675659
387;1.9886915683746338
387;0.014249563217163086
387;1.8119064569473267
387;1.2580862045288086
387;0.8582699298858643
387;0.11818790435791016
387;2.760483741760254
387;0.5303170680999756
387;0.05368232727050781
387;2.4351577758789062
387;0.025972604751586914
387;3.1378533840179443
387;0.036412715911865234
387;0.11183643341064453
387;3.021923065185547
387;0.7680399417877197
387;6.918181419372559
387;0.4975156784057617
387;0.05439281463623047
387;1.1109414100646973
387;0.3827962875366211
387;0.017384052276611328
387;11.465812683105469
387;0.06849503517150879
387;0.1904468536376953
387;2.14953351020813
387;0.9472479820251465
387;2.88783061504364
387;0.9548430442810059
387;2.0425219535827637
387;0.17200016975402832
387;0.12955832481384277
387;0.023879647254943848
387;3.125962972640991
387;1.818249225616455
387;9.299266815185547
387;1.8746657371520996
387;1.368861198425293
387;0.0397343635559082
387;0.8193860054016113
388;0.24051785469055176
388;0.47039365768432617
388;2.076535224914551
388;5.751008987426758
388;0.8677704334259033
388;3.2495899200439453
388;0.2705724239349365
388;0.0351254940032959
388;6.46384334564209
388;2.829171061515808
388;0.005552053451538086
388;3.3794775009155273
388;0.0037183761596679688
388;0.02565741539001465
388;3.693310499191284
388;0.9742072820663452
388;44.55447769165039
388;1.716905117034912
388;0.5699405670166016
388;0.10345315933227539
388;2.541255235671997
388;2.9415016174316406
388;0.5516805648803711
388;0.7382802963256836
388;3.292276620864868
388;0.7912235260009766
388;0.11149120330810547
388;3.312058448791504
388;5.614387035369873
388;1.249720573425293
388;0.28876686096191406
388;0.0043048858642578125
388;10.268757820129395
388;0.31763124465942383
388;1.6282870769500732
388;0.2877047061920166
388;0.2989683151245117
388;0.41352200508117676
388;0.021905899047851562
388;1.0127966403961182
388;0.2677769660949707
388;0.006349086761474609
388;3.6494970321655273
388;0.27570581436157227
388;2.0172557830810547
388;0.7045187950134277
388;1.5946969985961914
388;0.568014919757843
388;4.401205062866211
388;1.6840636730194092
388;0.045966148376464844
388;9.871501922607422
388;1.371190071105957
388;0.04688417911529541
388;0.7290306091308594
388;1.7051715850830078
388;1.3173811435699463
388;0.0989387035369873
388;0.8910081386566162
389;0.20149612426757812
389;2.566195487976074
389;2.3139727115631104
389;2.0241291522979736
389;1.898406982421875
389;2.9201886653900146
389;0.11938142776489258
389;2.167931318283081
389;0.1861872673034668
389;3.377830743789673
389;0.10094547271728516
389;1.6323800086975098
389;0.0022542476654052734
389;44.01383972167969
389;0.022530317306518555
389;0.5502407550811768
389;0.4396175146102905
389;2.1315481662750244
389;1.9976160526275635
389;0.0399627685546875
389;0.016315728425979614
389;0.12205982208251953
389;0.14660167694091797
389;2.205981731414795
389;0.7057290077209473
389;3.332569122314453
389;2.620694398880005
389;0.11818981170654297
389;1.9056429862976074
389;3.5752344131469727
389;5.654030799865723
389;0.3145029544830322
389;1.3091239929199219
389;0.8443574905395508
389;5.806112766265869
389;0.0036814212799072266
389;11.005416870117188
389;0.35039234161376953
389;1.1456470489501953
389;0.22004270553588867
389;0.4019584655761719
389;1.1444091796875e-05
389;0.44460102915763855
389;3.046393394470215
389;0.26282167434692383
389;0.7683682441711426
389;0.7433733940124512
389;0.10261130332946777
389;2.4860618114471436
389;1.8322229385375977
389;0.18173742294311523
389;9.971138000488281
389;1.1684751510620117
389;0.06703615188598633
389;0.8869924545288086
390;2.6920909881591797
390;6.087286949157715
390;1.316796064376831
390;2.8558526039123535
390;2.1811771392822266
390;2.4752912521362305
390;2.560457944869995
390;0.9080810546875
390;0.17487502098083496
390;3.4656293392181396
390;0.042359352111816406
390;1.3555612564086914
390;45.53416061401367
390;1.315369725227356
390;0.052600860595703125
390;0.9028301239013672
390;0.16478538513183594
390;0.5019059181213379
390;0.011084318161010742
390;0.0821981430053711
390;2.4598002433776855
390;0.7479517459869385
390;3.480891704559326
390;2.1799278259277344
390;2.3483824729919434
390;2.002716064453125e-05
390;0.04240703582763672
390;0.053078651428222656
390;4.2251996994018555
390;0.06920719146728516
390;3.903850555419922
390;0.022896528244018555
390;0.0706167221069336
390;0.034348487854003906
390;0.07636833190917969
390;0.00026106834411621094
390;11.029998779296875
390;0.0064373016357421875
390;1.0062998533248901
390;0.5956082344055176
390;0.23852530121803284
390;1.9401521682739258
390;1.2992708683013916
390;1.8020429611206055
390;0.33139801025390625
390;1.0468881130218506
390;1.2105050086975098
390;10.428050994873047
390;0.15499979257583618
390;1.3756535053253174
390;1.0831897258758545
391;0.22289514541625977
391;1.3197827339172363
391;2.515054225921631
391;0.008659124374389648
391;3.2955503463745117
391;3.4174447059631348
391;4.127279758453369
391;1.387024164199829
391;1.633234977722168
391;0.5564327239990234
391;0.3635997772216797
391;2.97230863571167
391;0.5631804466247559
391;0.025473356246948242
391;3.2433817386627197
391;0.025084972381591797
391;45.16965866088867
391;2.0272862911224365
391;0.018871784210205078
391;0.8270776271820068
391;0.05352282524108887
391;0.037392616271972656
391;2.2389872074127197
391;2.2579495906829834
391;2.790313243865967
391;0.656609058380127
391;2.82761549949646
391;0.320812463760376
391;0.5186867713928223
391;0.0076220035552978516
391;0.06944084167480469
391;2.947429656982422
391;3.7107324600219727
391;0.7627804279327393
391;0.4638357162475586
391;0.12109756469726562
391;6.000381946563721
391;0.0043981075286865234
391;10.411717414855957
391;0.002624034881591797
391;0.13877737522125244
391;0.3966238498687744
391;0.1560688018798828
391;0.6907520294189453
391;2.1651949882507324
391;0.6863720417022705
391;0.7695270776748657
391;3.312708616256714
391;1.9418861865997314
391;10.616106033325195
391;1.4282827377319336
391;0.8664065003395081
391;0.10251879692077637
391;0.8111777305603027
392;0.2147231101989746
392;2.9943647384643555
392;0.03331303596496582
392;5.816117763519287
392;2.9280426502227783
392;2.9441168308258057
392;1.9649767875671387
392;2.0645384788513184
392;0.21565818786621094
392;2.249979019165039
392;0.30582761764526367
392;3.3959686756134033
392;0.18191123008728027
392;1.1874539852142334
392;0.017911434173583984
392;45.904640197753906
392;1.9892992973327637
392;2.0908546447753906
392;2.3706674575805664
392;0.4951663017272949
392;0.03955507278442383
392;0.37990379333496094
392;0.35369396209716797
392;0.03368949890136719
392;2.8170719146728516
392;1.1556692123413086
392;0.6791121959686279
392;3.5705151557922363
392;0.062383174896240234
392;1.9590306282043457
392;4.4381513595581055
392;3.803086280822754
392;0.2339191436767578
392;1.2692432403564453
392;0.7616634368896484
392;11.071051597595215
392;0.656219482421875
392;0.8797605633735657
392;0.6037790775299072
392;0.38312482833862305
392;3.4740138053894043
392;1.9893107414245605
392;0.7576055526733398
392;0.9489164352416992
392;0.550809383392334
392;1.7220897674560547
392;10.271720886230469
392;0.4732475280761719
392;0.06399521231651306
392;0.08752322196960449
393;3.36430025100708
393;6.051055908203125
393;1.925197958946228
393;3.4551806449890137
393;0.0765538215637207
393;3.922037124633789
393;3.7899190187454224
393;0.24351882934570312
393;0.36386537551879883
393;2.5789735317230225
393;1.334850788116455
393;4.076775074005127
393;0.9008817672729492
393;1.034987449645996
393;1.9213128089904785
393;43.90221405029297
393;0.8564116954803467
393;1.5475764274597168
393;0.22101402282714844
393;0.3917973041534424
393;2.306145191192627
393;2.7134337425231934
393;1.0286459922790527
393;2.968256711959839
393;0.0912637710571289
393;0.09028291702270508
393;0.4737434387207031
393;0.018172264099121094
393;0.08324265480041504
393;0.061766624450683594
393;0.0005655288696289062
393;4.794218063354492
393;5.91795015335083
393;0.7632672786712646
393;0.16269731521606445
393;1.5218465328216553
393;0.5876574516296387
393;11.64656925201416
393;1.0307683944702148
393;1.8185758590698242
393;0.060993194580078125
393;0.9014291763305664
393;0.1038152277469635
393;4.268712043762207
393;0.5260934829711914
393;1.2018122673034668
393;2.0387251377105713
393;2.461656093597412
393;0.7324302792549133
393;1.7115204334259033
393;0.7439448833465576
393;9.993637084960938
393;0.05748939514160156
394;0.18183660507202148
394;1.3396637439727783
394;2.956472873687744
394;0.008116006851196289
394;2.6315197944641113
394;3.892930746078491
394;0.13341259956359863
394;0.4982445240020752
394;6.5421142578125
394;4.129573822021484
394;1.8698313236236572
394;0.3419046401977539
394;1.9423969984054565
394;0.07519960403442383
394;0.06859564781188965
394;3.858959674835205
394;0.8988170623779297
394;1.7833142280578613
394;44.33570098876953
394;1.7053636312484741
394;0.7316727638244629
394;1.222123622894287
394;0.5218453407287598
394;1.187429428100586
394;2.827986717224121
394;3.447993516921997
394;1.1159019470214844
394;0.014113426208496094
394;3.7277116775512695
394;0.9494237899780273
394;0.05431842803955078
394;0.2528376579284668
394;0.16423463821411133
394;0.21898603439331055
394;0.05726480484008789
394;2.872121810913086
394;6.886408805847168
394;0.3186374306678772
394;1.063075065612793
394;1.1084537506103516
394;0.4295377731323242
394;5.8593645095825195
394;0.023041248321533203
394;10.834012985229492
394;0.014490604400634766
394;2.0643129348754883
394;0.34250712394714355
394;0.3486781120300293
394;0.19382953643798828
394;1.2288057804107666
394;0.8619961738586426
394;3.5590951442718506
394;2.522456407546997
394;0.9566130638122559
394;0.8666920065879822
394;1.9505536556243896
394;1.67496657371521
394;9.685770034790039
394;1.5451984405517578
394;0.7700960636138916
394;0.84923255443573
394;0.06282663345336914
394;0.8093194961547852
395;0.07370686531066895
395;0.014879584312438965
395;0.06948590278625488
395;2.833962917327881
395;6.097588062286377
395;4.031354904174805
395;0.4331328868865967
395;4.697268486022949
395;3.7185620069503784
395;0.016541242599487305
395;0.2649688720703125
395;1.907305121421814
395;0.2995915412902832
395;0.05022382736206055
395;4.499651908874512
395;1.4518698453903198
395;1.8794121742248535
395;1.2473340034484863
395;42.95384216308594
395;2.1109490394592285
395;2.473081111907959
395;1.9679125547409058
395;0.7424426078796387
395;0.404881089925766
395;2.1186628341674805
395;0.1145172119140625
395;3.0638792514801025
395;0.6417286396026611
395;0.02457284927368164
395;2.3720834255218506
395;3.746591329574585
395;0.34857988357543945
395;1.0063834190368652
395;0.0780484676361084
395;3.7340240478515625
395;0.41434526443481445
395;8.095489501953125
395;0.22589111328125
395;0.7665355205535889
395;1.3929076194763184
395;0.09170842170715332
395;0.48160266876220703
395;12.05807876586914
395;2.6786766052246094
395;0.1592949628829956
395;0.36621856689453125
395;1.173952579498291
395;0.9868550300598145
395;1.470280647277832
395;0.058826446533203125
395;4.880507469177246
395;0.3414878845214844
395;1.8307957649230957
395;0.8267793655395508
395;0.26929545402526855
395;0.8034830093383789
395;1.8526239395141602
395;1.918360948562622
395;9.059335708618164
395;2.2919209003448486
395;0.02701282501220703
395;0.879704475402832
396;2.496110439300537
396;6.524474620819092
396;0.6300008296966553
396;2.708472728729248
396;1.1965594291687012
396;1.812631368637085
396;5.0408477783203125
396;1.8595826625823975
396;1.2387142181396484
396;2.4702770709991455
396;0.030521869659423828
396;1.8770065307617188
396;1.9290781021118164
396;42.16459655761719
396;0.19028949737548828
396;1.766419768333435
396;0.08368706703186035
396;1.6023993492126465
396;0.04422187805175781
396;2.253589391708374
396;3.8523459434509277
396;0.5902619361877441
396;1.4429717063903809
396;0.052953243255615234
396;0.8417959213256836
396;0.07179403305053711
396;4.771323204040527
396;0.13392305374145508
396;8.466157913208008
396;0.5698556900024414
396;0.24940204620361328
396;1.1948130130767822
396;12.298211097717285
396;0.8709206581115723
396;2.2030744552612305
396;0.10973715782165527
396;0.030571460723876953
396;0.7099137306213379
396;0.8555350303649902
396;0.9004001617431641
396;0.8995945453643799
396;3.505178928375244
396;0.32984352111816406
396;0.9847335815429688
396;2.502850294113159
396;0.11100006103515625
396;0.609058141708374
396;1.6543571949005127
396;8.887006759643555
396;1.1149872541427612
396;0.8284156322479248
396;0.057183265686035156
396;0.03150486946105957
397;0.4394412040710449
397;1.0601458549499512
397;6.4760565757751465
397;2.962216854095459
397;0.2675797939300537
397;5.3880414962768555
397;2.349947452545166
397;3.28568172454834
397;0.1251964569091797
397;0.2785181999206543
397;3.4796340465545654
397;0.010534524917602539
397;0.746556282043457
397;0.1490180939435959
397;0.6924232244491577
397;46.6834716796875
397;2.200127124786377
397;0.381500244140625
397;0.2096717357635498
397;0.15077471733093262
397;2.4582364559173584
397;2.717533826828003
397;1.754702091217041
397;0.004601955413818359
397;3.65254545211792
397;1.917698860168457
397;0.034015655517578125
397;3.239328384399414
397;0.5008327960968018
397;3.6520442962646484
397;0.5211422443389893
397;0.06908059120178223
397;0.6573784351348877
397;1.0486464500427246
397;0.4446420669555664
397;2.084017753601074
397;10.455166816711426
397;0.03448796272277832
397;0.9549119472503662
397;0.6314611434936523
397;3.210341215133667
397;0.003355741500854492
397;0.3873910903930664
397;1.7552454471588135
397;0.005209684371948242
397;0.003983438014984131
397;0.5772310495376587
397;2.778796434402466
397;11.025388717651367
397;1.0324125289916992
397;0.2236652374267578
397;0.7362430095672607
397;2.6911206245422363
397;0.10009026527404785
397;0.9752359390258789
398;0.09747600555419922
398;3.466094970703125
398;6.571140289306641
398;1.8304479122161865
398;3.9546048641204834
398;0.8356051445007324
398;1.6502532958984375
398;1.6256871223449707
398;2.8193776607513428
398;1.3888449668884277
398;2.909425973892212
398;1.7946062088012695
398;48.19419479370117
398;2.0454492568969727
398;0.0010650157928466797
398;1.8808674812316895
398;0.25051671266555786
398;1.3381924629211426
398;0.009342193603515625
398;2.7276976108551025
398;2.881704807281494
398;0.0026497840881347656
398;0.06689643859863281
398;3.156920909881592
398;0.47574710845947266
398;2.279548168182373
398;0.022409439086914062
398;0.07871651649475098
398;0.020032405853271484
398;3.0431394577026367
398;0.06818747520446777
398;3.673892021179199
398;0.5341653823852539
398;1.2885522842407227
398;0.0008788108825683594
398;10.685318946838379
398;0.05267477035522461
398;0.9365453720092773
398;0.13878703117370605
398;0.11211013793945312
398;0.7489030361175537
398;0.8893642425537109
398;0.07571816444396973
398;0.7565028667449951
398;0.48235762119293213
398;1.2531113624572754
398;1.8869287967681885
398;10.627140045166016
398;0.034084320068359375
398;1.255007266998291
398;0.8959255218505859
399;0.22398900985717773
399;0.11295771598815918
399;6.7222490310668945
399;0.2549011707305908
399;2.776115894317627
399;0.5542511940002441
399;1.9347848892211914
399;1.8597536087036133
399;2.0999438762664795
399;0.8755502700805664
399;2.2751433849334717
399;1.5721468925476074
399;2.9414172172546387
399;0.5592770576477051
399;0.8413691520690918
399;0.014347553253173828
399;48.3072509765625
399;1.9517107009887695
399;0.012584924697875977
399;1.7031128406524658
399;0.5993390083312988
399;0.009432554244995117
399;2.359964370727539
399;0.4976499080657959
399;2.9200658798217773
399;0.31206512451171875
399;1.3785911798477173
399;0.050257205963134766
399;4.321231842041016
399;3.5900378227233887
399;0.07718586921691895
399;0.02238321304321289
399;0.8700180053710938
399;0.7127335071563721
399;10.924514770507812
399;0.6021947860717773
399;0.09147167205810547
399;0.3319770097732544
399;0.037036895751953125
399;0.5128993988037109
399;0.20232534408569336
399;0.9912228584289551
399;0.00944662094116211
399;3.8402326107025146
399;0.021515369415283203
399;2.4876718521118164
399;1.0047228336334229
399;0.007322072982788086
399;1.1143348217010498
399;1.585977554321289
399;10.139833450317383
399;1.2362958192825317
399;1.1318178176879883
399;1.0973951816558838
400;0.22839808464050293
400;2.764873504638672
400;0.0838477611541748
400;6.222028732299805
400;1.841861605644226
400;3.330814838409424
400;0.0007226467132568359
400;7.305768013000488
400;2.8624489307403564
400;0.03306293487548828
400;0.04543590545654297
400;1.8629988431930542
400;0.8690147399902344
400;0.05889892578125
400;4.092754364013672
400;0.34400224685668945
400;0.10871362686157227
400;0.34395718574523926
400;0.6475064754486084
400;44.855892181396484
400;0.8053567409515381
400;0.5511857271194458
400;2.0055830478668213
400;0.5696314573287964
400;0.14226627349853516
400;0.1650700569152832
400;0.06435155868530273
400;2.8289716243743896
400;0.030587196350097656
400;2.8007216453552246
400;0.8056619167327881
400;0.8248181343078613
400;2.9662868976593018
400;1.1649560928344727
400;0.046259403228759766
400;0.04900312423706055
400;3.4490537643432617
400;4.188570499420166
400;0.4355311393737793
400;0.14063239097595215
400;1.0575242042541504
400;0.38137245178222656
400;0.005438566207885742
400;11.040684700012207
400;0.09630632400512695
400;0.7852524518966675
400;0.45534610748291016
400;0.6928133964538574
400;3.566112756729126
400;0.16609716415405273
400;2.278550624847412
400;0.06748533248901367
400;2.9408066272735596
400;0.7118581533432007
400;4.289388656616211
400;1.9250867366790771
400;10.603940963745117
400;1.4543430805206299
400;1.2315717935562134
400;0.07923340797424316
400;0.8569998741149902
401;3.159877300262451
401;0.027544498443603516
401;0.11583518981933594
401;6.390042781829834
401;1.8604905605316162
401;3.76560115814209
401;0.06675291061401367
401;3.696624994277954
401;0.4137411117553711
401;3.4962804317474365
401;0.6958837509155273
401;3.316563367843628
401;1.0409560203552246
401;0.035558462142944336
401;1.4653902053833008
401;0.3250772953033447
401;0.7284975051879883
401;0.6155499219894409
401;44.36945343017578
401;0.7234466075897217
401;0.3476637601852417
401;2.1629114151000977
401;2.1765341758728027
401;0.3817019462585449
401;0.19613289833068848
401;2.955231189727783
401;0.003841400146484375
401;0.0225677490234375
401;0.5513246059417725
401;2.7005863189697266
401;3.180420160293579
401;0.09549903869628906
401;0.06873464584350586
401;0.6742630004882812
401;0.03817176818847656
401;2.1230666637420654
401;5.045454978942871
401;0.07011604309082031
401;6.233127593994141
401;0.9329094886779785
401;0.01801609992980957
401;1.384885549545288
401;1.1701393127441406
401;11.729792594909668
401;2.1600565910339355
401;0.25179529190063477
401;0.8004217147827148
401;0.6277637481689453
401;0.25503888726234436
401;4.181126594543457
401;0.12711191177368164
401;1.522505283355713
401;1.9001998901367188
401;0.9234824180603027
401;1.3612339496612549
401;1.584345817565918
401;9.684444427490234
401;0.2986927032470703
401;1.9047491550445557
401;0.0438075065612793
401;0.9170370101928711
402;3.2106900215148926
402;6.229371070861816
402;0.1000204086303711
402;3.385279655456543
402;0.23634672164916992
402;4.934983253479004
402;2.406534433364868
402;3.077049970626831
402;0.8492531776428223
402;4.137942314147949
402;0.5662016868591309
402;0.8246887922286987
402;45.58711242675781
402;1.9504268169403076
402;0.01739358901977539
402;1.6866180896759033
402;2.5242724418640137
402;0.03327363729476929
402;0.15090131759643555
402;2.7693819999694824
402;0.7835516929626465
402;0.06488800048828125
402;1.2461223602294922
402;0.6542468070983887
402;3.5521321296691895
402;0.07754158973693848
402;0.07429981231689453
402;0.15015077590942383
402;0.008852481842041016
402;0.12525701522827148
402;3.40164852142334
402;0.03405594825744629
402;5.724658966064453
402;0.0075550079345703125
402;1.454233169555664
402;0.27731990814208984
402;0.49132847785949707
402;11.901142120361328
402;2.1123833656311035
402;0.005348920822143555
402;0.8024230003356934
402;1.2283267974853516
402;1.1249713897705078
402;0.6623873710632324
402;5.034893989562988
402;0.9526214599609375
402;0.07283735275268555
402;2.1330406665802
402;0.37084484100341797
402;1.945936679840088
402;0.007428646087646484
402;0.3003777265548706
402;2.4331908226013184
402;1.9931998252868652
402;10.96923828125
402;0.14930415153503418
402;1.9454717636108398
402;1.3360767364501953
402;0.05611228942871094
402;0.9972982406616211
403;0.26998186111450195
403;0.08109569549560547
403;0.2805063724517822
403;3.9994139671325684
403;0.1067657470703125
403;0.1941518783569336
403;6.451976776123047
403;4.466995716094971
403;3.6572563648223877
403;6.141084671020508
403;3.501516580581665
403;0.17542695999145508
403;2.393404483795166
403;0.2089710235595703
403;0.0009589195251464844
403;3.597914218902588
403;0.38776206970214844
403;0.006462812423706055
403;0.8691582679748535
403;45.04557418823242
403;0.20216798782348633
403;0.3846206068992615
403;2.0581178665161133
403;1.6814382076263428
403;3.0508322715759277
403;0.00054931640625
403;2.3578624725341797
403;1.7604022026062012
403;0.3887118697166443
403;3.317582845687866
403;1.218515396118164
403;4.203761577606201
403;0.34552931785583496
403;0.3993515968322754
403;0.678091287612915
403;0.010843276977539062
403;3.1365222930908203
403;6.7693281173706055
403;0.828690767288208
403;0.6246254444122314
403;0.8555130958557129
403;0.005976676940917969
403;11.905835151672363
403;1.6938070058822632
403;0.3733553886413574
403;0.4047212600708008
403;0.8806281089782715
403;0.1928119659423828
403;2.096224308013916
403;1.1973004341125488
403;2.514695167541504
403;0.0007410049438476562
403;0.8757846355438232
403;4.533432960510254
403;2.14111590385437
403;1.106410026550293
403;11.595897674560547
403;0.02390003204345703
403;0.15859860181808472
403;1.0049591064453125
403;0.6675286293029785
404;3.0429320335388184
404;6.3328657150268555
404;2.103903293609619
404;3.578415870666504
404;0.0020084381103515625
404;3.780463933944702
404;3.550492286682129
404;0.40764617919921875
404;3.4621849060058594
404;0.5052089691162109
404;3.986443519592285
404;0.44577455520629883
404;0.08242988586425781
404;0.5473096370697021
404;48.12788009643555
404;1.8629674911499023
404;1.5816667079925537
404;0.3635106086730957
404;0.2684384286403656
404;0.1380443572998047
404;2.9713947772979736
404;0.5070667266845703
404;2.737306594848633
404;3.3022620677948
404;0.027484893798828125
404;0.1552896499633789
404;0.041839599609375
404;0.024006128311157227
404;0.04573631286621094
404;1.9248180389404297
404;4.973031997680664
404;0.030431747436523438
404;0.9874210357666016
404;5.5618896484375
404;1.2587997913360596
404;1.7766666412353516
404;0.021267175674438477
404;0.21529865264892578
404;11.367022514343262
404;2.0470972061157227
404;0.0071146488189697266
404;0.33824920654296875
404;0.20212030410766602
404;0.6639389991760254
404;0.1536412537097931
404;4.602559566497803
404;0.9159188270568848
404;1.9567980766296387
404;0.46884775161743164
404;0.8274969458580017
404;2.232827663421631
404;1.7502853870391846
404;11.348566055297852
404;0.32062846422195435
404;1.7159557342529297
404;0.10698556900024414
404;1.2368037700653076
405;3.0023140907287598
405;0.054662227630615234
405;6.470139026641846
405;3.3025944232940674
405;3.5455539226531982
405;0.0015447139739990234
405;2.40375018119812
405;3.4224424362182617
405;0.09712505340576172
405;2.798185110092163
405;0.751497745513916
405;3.674412250518799
405;0.030319690704345703
405;0.16958951950073242
405;44.80707931518555
405;0.8002209663391113
405;2.23429536819458
405;1.7088993787765503
405;0.8871407508850098
405;0.5049958825111389
405;0.06326675415039062
405;0.3399381637573242
405;2.7372021675109863
405;0.57672119140625
405;3.691894292831421
405;0.003537893295288086
405;0.5858349800109863
405;3.521824836730957
405;3.1254324913024902
405;0.07011079788208008
405;0.25594043731689453
405;0.013842582702636719
405;1.9624881744384766
405;0.1676015853881836
405;2.3440186977386475
405;4.621240615844727
405;0.04345107078552246
405;6.382004261016846
405;0.7640993595123291
405;0.0057866573333740234
405;1.5292537212371826
405;0.08366274833679199
405;0.80841064453125
405;11.473692893981934
405;1.3791768550872803
405;0.20703363418579102
405;0.10688766837120056
405;0.908198356628418
405;1.5930554866790771
405;0.28693056106567383
405;0.9945597648620605
405;2.038346529006958
405;1.6517529487609863
405;0.18076419830322266
405;11.630836486816406
405;0.34092873334884644
405;0.08491039276123047
405;0.9572761058807373
406;0.9769818782806396
406;3.261898994445801
406;0.21437358856201172
406;6.029958724975586
406;4.842073917388916
406;3.090336322784424
406;2.8298282623291016
406;2.351006507873535
406;0.06145024299621582
406;0.39199209213256836
406;2.7329554557800293
406;0.5156621932983398
406;3.547811269760132
406;0.0417933464050293
406;0.45207178592681885
406;47.99723434448242
406;0.9453158378601074
406;1.7680649757385254
406;1.6149365901947021
406;2.660745620727539
406;0.5674304366111755
406;0.028042316436767578
406;0.061463356018066406
406;2.534376382827759
406;1.2711899280548096
406;1.5299692153930664
406;0.881155252456665
406;3.24690842628479
406;0.4080822467803955
406;2.416275978088379
406;0.03876352310180664
406;4.5752973556518555
406;0.03139781951904297
406;4.06709623336792
406;0.7001755237579346
406;0.11468815803527832
406;0.5274343490600586
406;0.017323970794677734
406;0.37757408618927
406;11.80970573425293
406;1.3567639589309692
406;0.12491536140441895
406;0.7634854316711426
406;3.719588279724121
406;2.3754377365112305
406;1.1003806591033936
406;0.07764530181884766
406;1.0531302690505981
406;0.677250862121582
406;1.8666059970855713
406;12.221179962158203
406;1.1319622993469238
407;0.14624714851379395
407;2.125788688659668
407;6.696288585662842
407;2.1292924880981445
407;3.8524458408355713
407;0.03278231620788574
407;3.945293426513672
407;2.6512608528137207
407;3.1243093013763428
407;0.9653606414794922
407;3.0891504287719727
407;0.17973101139068604
407;49.419742584228516
407;0.0003185272216796875
407;0.08279752731323242
407;0.7643532752990723
407;0.17956829071044922
407;1.9761104583740234
407;2.1001343727111816
407;1.3841781616210938
407;0.7050518989562988
407;2.652780771255493
407;1.2751696109771729
407;2.930570125579834
407;2.8922295570373535
407;0.0036935806274414062
407;1.968193531036377
407;3.7238826751708984
407;4.28212308883667
407;0.24744248390197754
407;0.7758924961090088
407;1.5195789337158203
407;0.42603015899658203
407;0.005719423294067383
407;11.625823020935059
407;1.8748788833618164
407;0.6686400175094604
407;0.41138792037963867
407;0.16327476501464844
407;0.7945952415466309
407;0.0011333227157592773
407;3.6168363094329834
407;0.07128620147705078
407;0.9747259616851807
407;0.893187940120697
407;2.710803508758545
407;1.9082250595092773
407;11.903553009033203
407;1.0823838710784912
407;0.05628776550292969
407;0.8469717502593994
408;3.4400877952575684
408;0.1214456558227539
408;6.259328842163086
408;3.7304749488830566
408;3.7316694259643555
408;0.041353702545166016
408;3.381749153137207
408;2.7981531620025635
408;3.8116703033447266
408;0.2892141342163086
408;3.3417611122131348
408;0.25376081466674805
408;0.9389877319335938
408;50.18228530883789
408;0.7132799625396729
408;1.6790404319763184
408;1.78107488155365
408;2.6307878494262695
408;0.7142185568809509
408;0.02579188346862793
408;0.309326171875
408;0.10213565826416016
408;2.834371566772461
408;1.7801685333251953
408;1.7466626167297363
408;0.5929059982299805
408;3.0133540630340576
408;0.07633543014526367
408;0.3587350845336914
408;0.029994487762451172
408;4.112344741821289
408;0.041979074478149414
408;4.178129196166992
408;0.6087503433227539
408;0.030414819717407227
408;1.2836849689483643
408;0.4868049621582031
408;0.13602328300476074
408;11.737299919128418
408;0.8634981513023376
408;0.7852931022644043
408;4.029935836791992
408;2.518437385559082
408;1.2362844944000244
408;1.9322357177734375
408;1.038903832435608
408;0.9793717861175537
408;1.9169659614562988
408;12.042131423950195
408;0.07173943519592285
408;1.0406897068023682
409;0.24718451499938965
409;1.8380036354064941
409;0.09142518043518066
409;6.960133075714111
409;1.6922669410705566
409;3.234668731689453
409;0.002408266067504883
409;3.8019096851348877
409;3.6969411373138428
409;3.2916717529296875
409;1.328995704650879
409;3.064192771911621
409;0.05040788650512695
409;0.3399016857147217
409;2.159428119659424
409;48.8419075012207
409;2.0329437255859375
409;2.2571215629577637
409;0.9654436111450195
409;0.4522046744823456
409;0.10666847229003906
409;0.5961642265319824
409;2.717892646789551
409;1.2667632102966309
409;3.6064233779907227
409;4.075931072235107
409;0.06827449798583984
409;0.046690940856933594
409;2.2344789505004883
409;2.230489730834961
409;1.012192726135254
409;5.802431583404541
409;0.22137451171875
409;0.8444843292236328
409;0.08912372589111328
409;0.273773193359375
409;11.440999031066895
409;0.9355089664459229
409;0.703016996383667
409;0.12869930267333984
409;0.5873451232910156
409;0.14386701583862305
409;3.9707694053649902
409;0.7947192192077637
409;0.02665090560913086
409;1.161059856414795
409;0.39762794971466064
409;2.8547260761260986
409;2.22812557220459
409;0.06499052047729492
409;11.227273941040039
409;2.2877566814422607
409;1.0155181884765625
409;0.9950203895568848
410;0.013337969779968262
410;3.536799907684326
410;0.11427974700927734
410;6.855544090270996
410;3.304283857345581
410;3.913006544113159
410;0.051870107650756836
410;0.12670564651489258
410;0.020641565322875977
410;4.595457553863525
410;3.7398972511291504
410;0.5249075889587402
410;3.229442834854126
410;0.9747958183288574
410;4.391321659088135
410;1.1916606426239014
410;0.27820348739624023
410;1.731117844581604
410;48.835201263427734
410;1.0356431007385254
410;2.2539801597595215
410;2.1400339603424072
410;3.0638070106506348
410;0.450334370136261
410;0.16954779624938965
410;2.688472032546997
410;1.8111662864685059
410;0.13284087181091309
410;0.8828761577606201
410;1.630950927734375
410;2.771432399749756
410;0.10285568237304688
410;0.07224273681640625
410;0.005826234817504883
410;0.030254364013671875
410;0.10625886917114258
410;0.07879829406738281
410;2.643913745880127
410;3.706496238708496
410;0.05099153518676758
410;5.993226528167725
410;1.4375619888305664
410;0.08271551132202148
410;1.5618712902069092
410;0.1838979721069336
410;11.840347290039062
410;1.9554061889648438
410;0.0810708999633789
410;0.5677690505981445
410;0.03673124313354492
410;4.258058071136475
410;1.3158493041992188
410;1.1960411071777344
410;2.19983172416687
410;0.825680136680603
410;3.0216875076293945
410;1.8031394481658936
410;11.74308967590332
410;0.7146100997924805
410;0.09225606918334961
411;0.2800862789154053
411;0.6534734964370728
411;3.204376697540283
411;0.04161429405212402
411;6.956880569458008
411;0.40485382080078125
411;4.279145240783691
411;0.06984400749206543
411;0.5758163928985596
411;7.33686637878418
411;3.889791965484619
411;0.0019621849060058594
411;2.1050150394439697
411;2.8345000743865967
411;1.0371770858764648
411;4.47758150100708
411;0.7634530067443848
411;1.4073565006256104
411;49.61408615112305
411;2.0240235328674316
411;0.6935787200927734
411;0.3363245725631714
411;0.09645891189575195
411;3.237435817718506
411;3.110976219177246
411;3.1334710121154785
411;0.8838779926300049
411;3.9965198040008545
411;0.09482812881469727
411;0.6531505584716797
411;0.0768899917602539
411;0.08310937881469727
411;3.429689407348633
411;0.02419149875640869
411;0.40119147300720215
411;7.081971645355225
411;1.0286717414855957
411;0.02249598503112793
411;1.4218778610229492
411;11.47740364074707
411;1.8643910884857178
411;0.6433489322662354
411;0.7078604698181152
411;1.2509753704071045
411;0.9842677116394043
411;5.259093284606934
411;1.5316720008850098
411;2.7593863010406494
411;0.8887114524841309
411;0.19320416450500488
411;0.32582175731658936
411;2.808964252471924
411;2.2305305004119873
411;0.11876344680786133
411;11.615253448486328
411;1.959463119506836
411;0.5532180070877075
411;0.06649959087371826
411;2.6046876907348633
411;0.9099252223968506
411;0.053188323974609375
411;0.9043631553649902
412;1.9967665672302246
412;1.9456110000610352
412;0.20355677604675293
412;7.440707683563232
412;0.23622798919677734
412;0.12762451171875
412;4.077127933502197
412;0.09731912612915039
412;1.320026159286499
412;2.1203672885894775
412;3.9550955295562744
412;0.07925182580947876
412;3.2094979286193848
412;0.9957637786865234
412;3.4012911319732666
412;0.051612138748168945
412;0.06632328033447266
412;1.388505220413208
412;2.3775315284729004
412;46.8925666809082
412;0.6495206356048584
412;1.4130957126617432
412;2.5939369201660156
412;3.125751495361328
412;0.3963419795036316
412;0.4106454849243164
412;2.664987087249756
412;1.110027551651001
412;2.0493886470794678
412;0.15177416801452637
412;0.16076040267944336
412;0.5381474494934082
412;3.538555383682251
412;0.13909435272216797
412;1.4611668586730957
412;0.08742380142211914
412;4.136225700378418
412;0.8548440337181091
412;8.183782577514648
412;1.7259790897369385
412;1.056354284286499
412;1.1954503059387207
412;1.4225785732269287
412;0.6935362815856934
412;12.235771179199219
412;0.5794363021850586
412;2.911529064178467
412;0.2464306354522705
412;0.15891790390014648
412;0.5977640151977539
412;1.283724308013916
412;1.6620779037475586
412;0.1266956925392151
412;4.753538608551025
412;2.0550241470336914
412;2.2951395511627197
412;2.729135274887085
412;0.6130509376525879
412;0.41813981533050537
412;2.4034035205841064
412;2.4735759496688843
412;0.0938262939453125
412;11.432672500610352
412;2.1972317695617676
412;2.8511695861816406
412;0.06311750411987305
412;0.9410789012908936
413;0.33454036712646484
413;1.2114958763122559
413;0.7853116989135742
413;0.2104482650756836
413;0.16007471084594727
413;3.9671382904052734
413;1.1551663875579834
413;4.707952499389648
413;2.4955644607543945
413;1.6142425537109375
413;0.11417257785797119
413;2.898465633392334
413;1.2832777500152588
413;0.05303192138671875
413;4.214798927307129
413;0.05193042755126953
413;0.9700891971588135
413;0.08027362823486328
413;1.873966932296753
413;47.74956130981445
413;0.00356292724609375
413;2.131522059440613
413;2.4949049949645996
413;2.8725881576538086
413;0.05908060073852539
413;2.842453718185425
413;2.090900421142578
413;0.05861663818359375
413;2.321637988090515
413;1.4722270965576172
413;3.118906259536743
413;0.005123138427734375
413;0.17436647415161133
413;0.8550901412963867
413;0.05518627166748047
413;0.0891726016998291
413;0.039658546447753906
413;3.0184574127197266
413;0.02227926254272461
413;1.517026424407959
413;8.06281852722168
413;1.0185956954956055
413;0.9540908336639404
413;1.5238208770751953
413;0.5093710422515869
413;12.531074523925781
413;2.609727621078491
413;3.2568516731262207
413;0.4139961004257202
413;7.948363304138184
413;0.6530730724334717
413;1.14398193359375
413;2.3385491371154785
413;0.0033721923828125
413;0.021942853927612305
413;4.9317827224731445
413;2.7456283569335938
413;2.420607328414917
413;0.9607057571411133
413;2.710526704788208
413;0.051859378814697266
413;0.7817046642303467
413;4.747833251953125
413;11.237565994262695
413;2.5060057640075684
413;2.324831962585449
413;0.06968879699707031
413;0.9875435829162598
414;0.28284144401550293
414;0.8912945985794067
414;5.529752731323242
414;0.17668604850769043
414;7.362607955932617
414;0.3552207946777344
414;4.621949672698975
414;0.31601524353027344
414;5.1969709396362305
414;4.692261219024658
414;2.1282668113708496
414;1.2575364112854004
414;0.05571317672729492
414;2.874398708343506
414;0.030435562133789062
414;0.9725736379623413
414;47.489383697509766
414;0.8893229961395264
414;2.3235814571380615
414;1.2852816581726074
414;0.018684864044189453
414;0.2963019609451294
414;0.03468132019042969
414;1.3580842018127441
414;0.14524078369140625
414;2.932443380355835
414;2.311149835586548
414;0.07496654987335205
414;3.0183866024017334
414;1.1922121047973633
414;2.344245195388794
414;1.9424529075622559
414;0.18811559677124023
414;0.06148242950439453
414;3.7135273218154907
414;0.5941171646118164
414;0.2646760940551758
414;7.878652095794678
414;1.060835361480713
414;0.3147381544113159
414;0.010971546173095703
414;0.41867494583129883
414;12.016132354736328
414;0.03247237205505371
414;0.24021100997924805
414;0.3828294277191162
414;0.045145511627197266
414;2.0532708168029785
414;0.4468863010406494
414;1.0630998611450195
414;0.663884162902832
414;2.0289316177368164
414;0.6247966289520264
414;2.8314971923828125
414;0.12712109088897705
414;3.2678823471069336
414;2.165894031524658
414;1.76788330078125
414;11.594615936279297
414;1.316587209701538
414;0.11093568801879883
415;0.3440895080566406
415;6.672706127166748
415;3.461308717727661
415;0.8465852737426758
415;5.725341320037842
415;0.14266538619995117
415;0.07581233978271484
415;3.8074991703033447
415;1.2485146522521973
415;0.2848775386810303
415;3.9221363067626953
415;0.1181025505065918
415;1.3685863018035889
415;52.937129974365234
415;0.14624595642089844
415;0.033675193786621094
415;2.5420992374420166
415;1.1362812519073486
415;0.20673251152038574
415;2.456064224243164
415;2.3829808235168457
415;0.5566165447235107
415;2.0285046100616455
415;0.8364496231079102
415;2.900294303894043
415;0.7659039497375488
415;0.06818628311157227
415;3.460470199584961
415;0.2664341926574707
415;1.1915374994277954
415;0.3857135772705078
415;2.6259818077087402
415;0.9954392910003662
415;0.39545685052871704
415;1.2634828090667725
415;0.2812328338623047
415;0.012181520462036133
415;1.3932523727416992
415;11.106467247009277
415;1.5343735218048096
415;0.07959222793579102
415;1.656195878982544
415;1.066823959350586
415;3.532003879547119
415;3.107901096343994
415;1.6200189590454102
415;1.6548147201538086
415;0.6171102523803711
415;5.189419746398926
415;12.723209381103516
415;1.1375761032104492
415;0.1256542205810547
415;2.508796215057373
415;0.049941062927246094
415;1.0121126174926758
416;0.19742822647094727
416;0.0143280029296875
416;0.09357523918151855
416;6.202365875244141
416;3.8730251789093018
416;2.9282283782958984
416;0.5531690120697021
416;1.5237903594970703
416;0.4970974922180176
416;0.30078744888305664
416;3.1752586364746094
416;1.509763240814209
416;2.9764065742492676
416;0.4565010070800781
416;3.760986328125
416;0.006578207015991211
416;42.77524185180664
416;2.3829708099365234
416;0.6965513229370117
416;0.02507925033569336
416;0.02011895179748535
416;1.3780174255371094
416;2.1610517501831055
416;2.9357995986938477
416;2.3084497451782227
416;2.3434672355651855
416;0.004767417907714844
416;3.289566993713379
416;4.496891498565674
416;0.9817867279052734
416;0.6108071804046631
416;1.0632948875427246
416;11.618362426757812
416;0.3699960708618164
416;0.3745765686035156
416;1.0474376678466797
416;1.0861942768096924
416;2.7119507789611816
416;2.098951816558838
416;2.083217144012451
416;0.2688117027282715
416;0.6366220712661743
416;2.045898199081421
416;13.266990661621094
416;1.6553611755371094
416;0.6012589335441589
416;0.07613897323608398
416;0.06481218338012695
417;2.7584009170532227
417;0.09279489517211914
417;5.66700553894043
417;3.138881206512451
417;2.645132064819336
417;5.728097915649414
417;1.7673759460449219
417;0.07808256149291992
417;2.8460376262664795
417;0.8410444259643555
417;4.058952331542969
417;0.04941987991333008
417;46.93708801269531
417;0.8469250202178955
417;0.22719478607177734
417;0.2124713659286499
417;0.06908702850341797
417;0.005358219146728516
417;0.27344369888305664
417;2.612098217010498
417;0.10265064239501953
417;2.3938207626342773
417;4.745842933654785
417;0.08748817443847656
417;0.01627349853515625
417;0.0001163482666015625
417;1.8753767013549805
417;2.0670390129089355
417;5.367486953735352
417;4.612720012664795
417;0.2954561710357666
417;0.8608543872833252
417;1.17824387550354
417;0.29326629638671875
417;11.940146446228027
417;0.9984709024429321
417;0.19312143325805664
417;2.70794415473938
417;0.2662382125854492
417;0.016472578048706055
417;1.53708815574646
417;2.4063544273376465
417;0.6162493228912354
417;1.7177715301513672
417;0.9434077739715576
417;12.115514755249023
417;0.09750938415527344
417;1.1539510488510132
417;0.0830235481262207
417;1.1232643127441406
418;3.2571487426757812
418;0.2609541416168213
418;5.755006313323975
418;3.2301278114318848
418;0.08216571807861328
418;3.899716377258301
418;6.634649276733398
418;2.2563047409057617
418;4.579469680786133
418;2.9656059741973877
418;1.1863312721252441
418;4.207268714904785
418;0.31033873558044434
418;1.229646921157837
418;2.171924114227295
418;0.1395169496536255
418;38.49305725097656
418;2.2642366886138916
418;1.1782817840576172
418;1.206148624420166
418;0.01823115348815918
418;2.853708505630493
418;1.3517866134643555
418;0.10740011930465698
418;0.42385411262512207
418;0.013498783111572266
418;3.0018081665039062
418;3.7311506271362305
418;0.13736629486083984
418;0.7347006797790527
418;0.22103214263916016
418;1.780777931213379
418;5.757959842681885
418;0.1853010654449463
418;1.0890929698944092
418;0.6884136199951172
418;0.2356119155883789
418;11.679484367370605
418;1.9191064834594727
418;1.3467258214950562
418;0.2314891815185547
418;0.32090330123901367
418;0.902773380279541
418;1.6196489334106445
418;0.21785569190979004
418;0.47802186012268066
418;0.7635778188705444
418;3.275219440460205
418;1.4372286796569824
418;0.11856508255004883
418;12.840681076049805
418;0.07045984268188477
418;0.986553430557251
419;0.28863632678985596
419;1.1432111263275146
419;0.560971736907959
419;2.861365795135498
419;0.0812828540802002
419;4.017435073852539
419;5.0406904220581055
419;2.859616756439209
419;1.0064339637756348
419;0.16543960571289062
419;3.958719253540039
419;0.17240238189697266
419;1.0122801065444946
419;1.4881874322891235
419;53.39025115966797
419;1.2847237586975098
419;0.13829469680786133
419;0.36968567967414856
419;5.393343925476074
419;2.204800605773926
419;0.12340164184570312
419;3.9950549602508545
419;0.0027151107788085938
419;4.511003017425537
419;0.09408330917358398
419;1.394148349761963
419;1.9485735893249512
419;4.288473129272461
419;2.6505706310272217
419;0.05816316604614258
419;0.2963513731956482
419;5.1448469161987305
419;0.3804069757461548
419;0.5271854400634766
419;0.15523052215576172
419;11.410462379455566
419;1.8412023782730103
419;0.3555549383163452
419;1.1282877922058105
419;0.9963579177856445
419;3.73040771484375
419;1.782975196838379
419;2.4391207695007324
419;0.7410001754760742
419;0.8183128833770752
419;0.14486122131347656
419;0.05731964111328125
419;9.474311828613281
419;1.8587853908538818
419;0.17969751358032227
419;0.004440784454345703
419;0.7515456676483154
419;1.2800989151000977
419;1.2922537326812744
420;0.018144845962524414
420;5.80412483215332
420;0.6731317043304443
420;5.146066188812256
420;0.20250320434570312
420;3.5941147804260254
420;0.4595212936401367
420;1.8227143287658691
420;1.6791675090789795
420;3.3635568618774414
420;0.328127384185791
420;0.4954540729522705
420;0.4729328155517578
420;1.2270656824111938
420;0.4793562889099121
420;24.55657196044922
420;0.0547025203704834
420;2.572913408279419
420;2.0720109939575195
420;2.711235284805298
420;0.058440208435058594
420;2.7327070236206055
420;0.7023541927337646
420;4.406254291534424
420;0.3858661651611328
420;2.4640073776245117
420;0.36391007900238037
420;0.2263331413269043
420;0.028661012649536133
420;0.11179447174072266
420;8.771273851394653
420;0.2263290286064148
420;5.957768440246582
420;0.9318547248840332
420;1.3800880908966064
420;0.5537538528442383
420;12.938701629638672
420;1.5997610092163086
420;2.492804765701294
420;1.9963843822479248
420;0.223602294921875
420;0.03955793380737305
420;0.2575092315673828
420;1.1232192516326904
420;0.4124736785888672
420;0.8274557590484619
420;1.6266000270843506
420;0.6620974540710449
420;0.15868878364562988
420;2.480288505554199
420;1.033400535583496
420;0.32727622985839844
420;0.32205045223236084
420;2.6623106002807617
420;1.7344857454299927
420;9.764284133911133
420;0.020998001098632812
421;0.43030524253845215
421;0.4098694324493408
421;5.362209320068359
421;0.07740664482116699
421;3.244861602783203
421;0.13919496536254883
421;3.902496337890625
421;0.05206918716430664
421;1.2926006317138672
421;3.588925838470459
421;1.703537940979004
421;3.2307777404785156
421;0.016672849655151367
421;0.6092476844787598
421;46.629451751708984
421;0.022214651107788086
421;0.1595439910888672
421;0.46306586265563965
421;1.5905063152313232
421;1.2889957427978516
421;2.360269069671631
421;2.2401928901672363
421;0.7338523864746094
421;1.5592533349990845
421;0.04735088348388672
421;0.005261421203613281
421;2.2307004928588867
421;0.05809450149536133
421;0.5868022441864014
421;0.030750274658203125
421;1.7117514610290527
421;0.13073396682739258
421;0.21421468257904053
421;0.3250880241394043
421;0.25800418853759766
421;1.4830622673034668
421;10.009146690368652
421;1.2330290079116821
421;0.09131574630737305
421;0.5515632629394531
421;1.0206446647644043
421;2.740098714828491
421;2.064054489135742
421;1.1042025089263916
421;1.593308448791504
421;0.06310582160949707
421;0.3795030117034912
421;1.712386131286621
421;0.09569787979125977
421;10.574920654296875
421;1.6836023330688477
421;0.0029201507568359375
421;1.8734676837921143
421;0.0889739990234375
421;1.0590105056762695
422;0.25540590286254883
422;5.164745330810547
422;3.4261159896850586
422;5.200345516204834
422;1.8227300643920898
422;0.5085630416870117
422;3.59146785736084
422;1.1138176918029785
422;0.11829471588134766
422;3.324502944946289
422;49.57139587402344
422;0.8674063682556152
422;0.29816576838493347
422;0.7013125419616699
422;3.020592212677002
422;1.2681689262390137
422;2.2896251678466797
422;0.3647878170013428
422;1.6098031997680664
422;3.290893793106079
422;0.38989996910095215
422;0.0057795047760009766
422;0.002105712890625
422;0.03828239440917969
422;3.7994308471679688
422;0.22778797149658203
422;0.4678530693054199
422;0.6193149089813232
422;10.325159072875977
422;0.7879577875137329
422;0.09717702865600586
422;0.009616851806640625
422;0.38517189025878906
422;2.3619818687438965
422;1.5443589687347412
422;1.6370508670806885
422;0.5878487825393677
422;4.0168304443359375
422;1.392998218536377
422;10.774585723876953
422;1.583357810974121
422;0.050272226333618164
422;1.6543457508087158
422;0.07051920890808105
422;0.9810140132904053
423;0.32419276237487793
423;1.9205131530761719
423;0.36832118034362793
423;2.2384676933288574
423;1.4828380346298218
423;3.7050604820251465
423;0.21202659606933594
423;1.866018295288086
423;4.042611122131348
423;1.2489876747131348
423;3.2109885215759277
423;0.20880722999572754
423;0.9662823677062988
423;1.4655284881591797
423;0.5103373527526855
423;40.464210510253906
423;2.4535374641418457
423;0.05581855773925781
423;1.052051067352295
423;0.2808194160461426
423;5.47913122177124
423;2.5057194232940674
423;2.290726661682129
423;0.5251560211181641
423;2.4861605167388916
423;0.37033867835998535
423;6.856657028198242
423;0.7079932689666748
423;3.6529994010925293
423;0.2909424304962158
423;0.0020987987518310547
423;0.8379466533660889
423;1.2095584869384766
423;12.148386001586914
423;0.9728305339813232
423;0.22806453704833984
423;0.1292552947998047
423;0.4696621894836426
423;0.13986623287200928
423;1.8468422889709473
423;1.5314416885375977
423;0.36250507831573486
423;1.8132140636444092
423;7.7664031982421875
423;0.8807349801063538
423;0.0348052978515625
424;3.2876768112182617
424;0.251873254776001
424;3.8203682899475098
424;3.218940019607544
424;6.670299530029297
424;2.7372255325317383
424;0.5185596942901611
424;0.621384859085083
424;2.7004733085632324
424;1.2173800468444824
424;0.2473745346069336
424;3.886720657348633
424;0.06290555000305176
424;0.7456166744232178
424;0.12249994277954102
424;0.10289239883422852
424;38.22505187988281
424;2.1913225650787354
424;0.8947845697402954
424;0.5029245615005493
424;0.1936812400817871
424;0.27226924896240234
424;4.888222694396973
424;0.47285938262939453
424;2.9159481525421143
424;2.6376490592956543
424;0.045276641845703125
424;2.649270534515381
424;2.812164545059204
424;0.18305063247680664
424;0.9973239898681641
424;0.011617660522460938
424;2.390590190887451
424;0.002801179885864258
424;6.502025604248047
424;0.022782087326049805
424;5.437363624572754
424;1.0393640995025635
424;1.3200054168701172
424;0.6338977813720703
424;2.6260366439819336
424;10.983780860900879
424;0.022552013397216797
424;1.517129898071289
424;0.8269586563110352
424;2.116777181625366
424;0.04803609848022461
424;1.0623266696929932
424;0.3131108283996582
424;1.4729304313659668
424;0.14413833618164062
424;7.697933197021484
424;0.9843635559082031
424;0.05092191696166992
424;1.2933502197265625
425;0.31467652320861816
425;1.6412668228149414
425;1.107086181640625
425;2.7309012413024902
425;5.54141092300415
425;0.1400470733642578
425;0.9239908456802368
425;3.9529778957366943
425;0.8091497421264648
425;2.2317748069763184
425;3.328622817993164
425;3.2217066287994385
425;1.1796143054962158
425;0.030315399169921875
425;4.5303120613098145
425;1.5183980464935303
425;1.849905252456665
425;35.44717025756836
425;1.8599848747253418
425;1.4109888076782227
425;2.455702781677246
425;1.695195198059082
425;2.5047318935394287
425;1.456923246383667
425;3.074821352958679
425;0.1430375576019287
425;0.693171501159668
425;4.226001262664795
425;0.7004880905151367
425;0.03703737258911133
425;0.06282949447631836
425;2.3687362670898438
425;5.9953389167785645
425;0.09665393829345703
425;0.06817829608917236
425;0.2748899459838867
425;5.901445388793945
425;0.04011958837509155
425;0.4418463706970215
425;0.8862743377685547
425;11.77824592590332
425;1.5060696601867676
425;2.3811323642730713
425;0.26587915420532227
425;0.1288166046142578
425;0.5418860912322998
425;0.2849540710449219
425;1.2059950828552246
425;0.9316167831420898
425;0.565509021282196
425;1.8564972877502441
425;1.6083085536956787
425;2.0771892070770264
425;0.3611564636230469
425;0.8362226486206055
425;0.053568124771118164
425;0.004436969757080078
425;1.8764657974243164
425;0.1240239143371582
425;6.685604095458984
425;1.0068233013153076
425;0.8717124462127686
426;3.651313304901123
426;0.2399883270263672
426;5.167906284332275
426;4.265113830566406
426;3.4455065727233887
426;3.394113779067993
426;3.6587092876434326
426;0.6677098274230957
426;0.30823755264282227
426;2.5551679134368896
426;0.5205507278442383
426;3.3684182167053223
426;0.6492109298706055
426;0.0396428108215332
426;0.4635801315307617
426;0.1357119083404541
426;37.59971618652344
426;2.4152259826660156
426;1.4589576721191406
426;0.606356143951416
426;1.2850584983825684
426;0.12264490127563477
426;2.5202574729919434
426;2.8317980766296387
426;3.278313636779785
426;0.16558361053466797
426;0.3346693515777588
426;0.1824626922607422
426;0.003444671630859375
426;0.49402618408203125
426;0.010067462921142578
426;0.09298229217529297
426;2.3857321739196777
426;5.108436584472656
426;0.06114649772644043
426;6.762757301330566
426;0.23711466789245605
426;0.00783681869506836
426;0.5344243049621582
426;12.28902530670166
426;0.4319291114807129
426;0.016387939453125
426;2.1015625
426;2.38236927986145
426;1.0874805450439453
426;0.4546467065811157
426;3.313242197036743
426;1.6644587516784668
426;1.562673807144165
426;1.6603167057037354
426;1.480669379234314
426;0.4465217590332031
426;2.090209722518921
426;0.8527419567108154
426;6.734722137451172
426;0.888408899307251
426;1.0016565322875977
427;6.323095798492432
427;3.1439855098724365
427;0.05677366256713867
427;2.7239789962768555
427;2.712496280670166
427;1.759079933166504
427;1.3424954414367676
427;1.709681510925293
427;3.654730796813965
427;0.9524598121643066
427;0.04149341583251953
427;0.2786076068878174
427;40.96994400024414
427;2.110517978668213
427;1.5980784893035889
427;0.44852447509765625
427;0.07769393920898438
427;2.470500946044922
427;0.7231736183166504
427;2.8327488899230957
427;3.782224416732788
427;0.017753124237060547
427;0.06769371032714844
427;2.118803024291992
427;4.3358964920043945
427;5.263544082641602
427;0.43367886543273926
427;1.5751237869262695
427;0.2389087677001953
427;0.11611557006835938
427;0.02736210823059082
427;11.634162902832031
427;1.5377850532531738
427;0.0825495719909668
427;0.44782185554504395
427;0.3675079345703125
427;1.0810317993164062
427;0.006337165832519531
427;2.8519346714019775
427;0.007744312286376953
427;2.2473297119140625
427;0.03624296188354492
427;1.0967180728912354
427;0.010826349258422852
427;2.1197919845581055
427;1.9532220363616943
427;7.06324577331543
427;0.1264019012451172
427;1.6452076435089111
427;0.8958444595336914
427;0.017849445343017578
427;1.0938804149627686
428;0.7246370315551758
428;0.33315277099609375
428;0.0689854621887207
428;3.988217830657959
428;3.8066587448120117
428;0.2581601142883301
428;4.939605236053467
428;1.2696242332458496
428;0.7216658592224121
428;3.8422985076904297
428;1.506091833114624
428;0.009859085083007812
428;3.614468574523926
428;0.7060372829437256
428;41.114707946777344
428;0.48215150833129883
428;1.8722201585769653
428;0.03093397617340088
428;0.02147841453552246
428;0.30724143981933594
428;2.2862548828125
428;0.7559518814086914
428;3.14552640914917
428;2.4372236728668213
428;1.465548038482666
428;0.5775315761566162
428;2.913670539855957
428;1.955805778503418
428;0.058053016662597656
428;0.012789726257324219
428;3.203944206237793
428;3.961341381072998
428;0.090179443359375
428;0.6586265563964844
428;5.715487003326416
428;1.5582633018493652
428;10.380791664123535
428;0.29960477352142334
428;0.010936260223388672
428;1.122972011566162
428;0.2060430943965912
428;2.4191994667053223
428;1.0637805461883545
428;1.2083942890167236
428;1.9843361377716064
428;0.03098893165588379
428;0.9139481782913208
428;3.7772066593170166
428;1.9393372535705566
428;8.468564987182617
428;1.6022887229919434
428;0.35162293910980225
428;1.3065237998962402
429;0.7579135894775391
429;6.753439903259277
429;0.07889580726623535
429;4.9167680740356445
429;0.866196870803833
429;3.208803176879883
429;1.1290740966796875
429;1.4391717910766602
429;0.09660577774047852
429;1.819836139678955
429;1.9386436939239502
429;1.9464316368103027
429;3.4628384113311768
429;0.1477823257446289
429;1.9374825954437256
429;0.2012963891029358
429;42.64473342895508
429;0.506057858467102
429;2.038653612136841
429;0.10465043783187866
429;0.23131322860717773
429;3.1013245582580566
429;1.840331792831421
429;0.31920814514160156
429;1.4386773109436035
429;3.1749651432037354
429;0.2268519401550293
429;4.4738616943359375
429;0.7663877010345459
429;4.608517646789551
429;0.2996046543121338
429;0.07611656188964844
429;0.7443301677703857
429;1.3744282722473145
429;0.9313650131225586
429;1.6002836227416992
429;11.486896514892578
429;0.7460471391677856
429;0.023003101348876953
429;0.003268718719482422
429;1.2370762825012207
429;3.403167247772217
429;0.12783575057983398
429;3.1538166999816895
429;1.3754980564117432
429;2.0480241775512695
429;1.9757845401763916
429;7.404090881347656
429;1.5718698501586914
429;0.026535987854003906
429;2.545405387878418
429;1.183518409729004
430;0.29770970344543457
430;0.6998803615570068
430;0.36017394065856934
430;0.1380147933959961
430;6.81339168548584
430;4.151976585388184
430;0.8028864860534668
430;3.40946364402771
430;2.581125855445862
430;1.1676921844482422
430;0.04268455505371094
430;0.4716917872428894
430;3.2843832969665527
430;1.9282033443450928
430;0.13191723823547363
430;3.5329065322875977
430;0.8393721580505371
430;1.050588607788086
430;0.11905670166015625
430;1.828885793685913
430;37.13146209716797
430;1.080644130706787
430;2.211606025695801
430;2.035991668701172
430;2.8278684616088867
430;0.016028404235839844
430;0.2899928092956543
430;0.05813145637512207
430;2.5716331005096436
430;1.0637927055358887
430;0.37547731399536133
430;1.6067957878112793
430;0.9345707893371582
430;2.49977707862854
430;0.37020230293273926
430;0.7004356384277344
430;4.41379451751709
430;0.012398004531860352
430;6.352099418640137
430;0.8746051788330078
430;0.05722236633300781
430;1.465820550918579
430;1.0226240158081055
430;12.100191116333008
430;1.639688491821289
430;0.18636655807495117
430;0.5777523517608643
430;0.6088824272155762
430;0.9440340995788574
430;0.7873430252075195
430;3.788921594619751
430;1.4444003105163574
430;2.620035171508789
430;2.1277737617492676
430;1.8551783561706543
430;0.3259265422821045
430;0.13130509853363037
430;2.496650457382202
430;2.0139272212982178
430;7.440921783447266
430;1.5154966115951538
430;0.0614628791809082
430;0.9340541362762451
431;0.2877391576766968
431;0.9296718835830688
431;3.2005691528320312
431;0.3129129409790039
431;6.058346271514893
431;1.663020133972168
431;2.987895965576172
431;0.48253965377807617
431;5.751810073852539
431;2.916959285736084
431;2.063201665878296
431;1.6791625022888184
431;0.1369924545288086
431;4.505362033843994
431;0.38488316535949707
431;1.464773178100586
431;0.05476713180541992
431;0.0034809112548828125
431;1.8692326545715332
431;41.46500015258789
431;2.0080974102020264
431;1.7738595008850098
431;2.947628974914551
431;0.7059286236763
431;0.4826526641845703
431;0.1883559226989746
431;0.0109100341796875
431;2.783492088317871
431;2.3080191612243652
431;1.308380126953125
431;0.7770099639892578
431;4.245073318481445
431;0.06339836120605469
431;0.2025775909423828
431;0.04770231246948242
431;0.11859321594238281
431;0.02161693572998047
431;0.015255451202392578
431;4.453004837036133
431;0.05904555320739746
431;1.0072741508483887
431;6.75517463684082
431;0.2194068431854248
431;0.4598880708217621
431;1.606505274772644
431;1.3765225410461426
431;0.5908761024475098
431;12.157086372375488
431;0.05239105224609375
431;2.4292614459991455
431;0.24582958221435547
431;0.6168351173400879
431;1.0273079872131348
431;4.186793327331543
431;1.7371139526367188
431;0.06032562255859375
431;2.217400312423706
431;1.5523247718811035
431;2.328195095062256
431;0.009176254272460938
431;0.4947611093521118
431;3.330866813659668
431;2.0737476348876953
431;8.134923934936523
431;0.009855508804321289
431;0.04204845428466797
431;0.9041479825973511
431;0.06632894277572632
431;1.886346459388733
431;0.04317760467529297
431;0.8318803310394287
432;3.8065080642700195
432;0.17111468315124512
432;0.29546260833740234
432;5.92917537689209
432;0.7491590976715088
432;3.195108413696289
432;4.405034065246582
432;0.07416176795959473
432;3.8017303943634033
432;4.267882347106934
432;0.9731669425964355
432;2.026338577270508
432;3.2961745262145996
432;1.1037592887878418
432;4.357941150665283
432;0.3010578155517578
432;0.9192430973052979
432;0.2985572814941406
432;0.01855754852294922
432;0.8737117052078247
432;0.19822925329208374
432;40.08169174194336
432;0.9684138298034668
432;0.43926677107810974
432;2.5625429153442383
432;1.9495036602020264
432;0.6377310752868652
432;0.5964668393135071
432;1.6116294860839844
432;3.053481101989746
432;0.9457488059997559
432;0.5551221370697021
432;2.8377842903137207
432;4.656548500061035
432;0.1377863883972168
432;0.3253178596496582
432;0.2584230899810791
432;0.5307683944702148
432;0.08771300315856934
432;0.03617048263549805
432;0.01611804962158203
432;2.4386181831359863
432;4.133557319641113
432;0.10584497451782227
432;7.856161117553711
432;0.0006501674652099609
432;0.013820648193359375
432;1.6032021045684814
432;0.5884299278259277
432;12.652297973632812
432;2.5639090538024902
432;0.24104595184326172
432;0.8042316436767578
432;2.559126377105713
432;1.633009433746338
432;1.6064486503601074
432;0.024056196212768555
432;0.8266798257827759
432;3.4309377670288086
432;1.868949294090271
432;8.992084503173828
432;0.025185823440551758
432;0.006398916244506836
432;1.141193151473999
432;0.06110334396362305
433;1.6578083038330078
433;3.694550037384033
433;0.30005693435668945
433;5.689419746398926
433;3.635105848312378
433;3.489861488342285
433;2.774333953857422
433;3.3521995544433594
433;0.05758929252624512
433;0.2050924301147461
433;3.2741243839263916
433;0.8653535842895508
433;0.20677757263183594
433;3.947756767272949
433;0.002148866653442383
433;0.32556819915771484
433;0.3656797409057617
433;0.011027097702026367
433;0.7615774869918823
433;44.08575439453125
433;0.8547708988189697
433;0.2754555344581604
433;2.399472713470459
433;1.9985218048095703
433;1.189229965209961
433;0.6842979788780212
433;1.023244857788086
433;0.3991963863372803
433;2.785221576690674
433;1.1118323802947998
433;2.6196951866149902
433;0.6759648323059082
433;4.197906017303467
433;0.1213531494140625
433;0.04642009735107422
433;0.0016989707946777344
433;2.1654739379882812
433;4.367715835571289
433;0.07389497756958008
433;6.679037094116211
433;0.09404993057250977
433;0.011707305908203125
433;0.7170009613037109
433;11.85306167602539
433;2.097419023513794
433;0.7714242935180664
433;0.05260944366455078
433;3.530397415161133
433;0.6210308074951172
433;0.05879640579223633
433;1.721930742263794
433;2.099842071533203
433;1.1900756359100342
433;2.9732842445373535
433;1.9924468994140625
433;9.457405090332031
433;0.10231494903564453
433;0.04134148359298706
433;0.9819158911705017
433;0.10086250305175781
433;1.2871699333190918
434;1.2750608921051025
434;3.628779411315918
434;0.277393102645874
434;0.06208038330078125
434;6.140806674957275
434;3.726763963699341
434;2.929957866668701
434;0.6674098968505859
434;2.3746678829193115
434;2.2867915630340576
434;0.2635936737060547
434;2.6226325035095215
434;1.2029438018798828
434;0.11180901527404785
434;3.4309353828430176
434;0.07408857345581055
434;2.1735973358154297
434;43.26981735229492
434;2.0044851303100586
434;1.9442439079284668
434;1.9736971855163574
434;0.6650753021240234
434;0.4175848960876465
434;0.5499987602233887
434;3.0152050256729126
434;3.8177831172943115
434;0.12174129486083984
434;0.681243896484375
434;0.730799674987793
434;4.184795379638672
434;0.11784124374389648
434;0.04116678237915039
434;0.10181236267089844
434;0.003219127655029297
434;4.080299377441406
434;0.04698753356933594
434;4.571376323699951
434;0.07888650894165039
434;0.03523421287536621
434;0.5482950210571289
434;12.38186264038086
434;0.44016075134277344
434;1.4780772924423218
434;1.015730857849121
434;0.04889869689941406
434;0.6948237419128418
434;0.27919530868530273
434;1.9232072830200195
434;1.2785170078277588
434;1.2861385345458984
434;2.0291597843170166
434;9.356409072875977
434;1.0324487686157227
434;0.041441917419433594
435;1.5133802890777588
435;3.554140567779541
435;0.20099949836730957
435;6.057301998138428
435;4.095456123352051
435;3.679777145385742
435;5.505942344665527
435;1.968055248260498
435;0.016551733016967773
435;0.4014854431152344
435;4.090116500854492
435;1.2700777053833008
435;0.3129310607910156
435;2.6482386589050293
435;2.436753273010254
435;43.62355041503906
435;2.0849461555480957
435;0.03447365760803223
435;1.0138847827911377
435;2.288632392883301
435;1.8991751670837402
435;0.26206493377685547
435;0.8700947761535645
435;2.377495050430298
435;0.9480016231536865
435;3.597275972366333
435;3.0408334732055664
435;0.6647088527679443
435;3.342806100845337
435;0.10871124267578125
435;0.3293895721435547
435;0.04814481735229492
435;0.012964248657226562
435;4.445468902587891
435;0.06049227714538574
435;4.56303596496582
435;0.24602055549621582
435;0.02735280990600586
435;0.5308904647827148
435;11.885376930236816
435;0.7700357437133789
435;0.28986072540283203
435;0.20241999626159668
435;1.0956761837005615
435;0.011771678924560547
435;1.245344877243042
435;2.7646164894104004
435;1.8886089324951172
435;9.212909698486328
435;0.049429893493652344
435;0.19303417205810547
435;0.08578729629516602
436;0.2797982692718506
436;0.2510967254638672
436;3.576608180999756
436;6.6121439933776855
436;0.841498851776123
436;1.0030920505523682
436;3.9718732833862305
436;0.03315901756286621
436;0.7451848983764648
436;2.988748073577881
436;2.278400182723999
436;4.0976786613464355
436;1.8461158275604248
436;2.615097761154175
436;0.9560940265655518
436;1.8786412477493286
436;43.01820373535156
436;0.01945209503173828
436;2.5034255981445312
436;0.10210609436035156
436;2.538088321685791
436;2.121965169906616
436;0.7912147045135498
436;2.329942226409912
436;4.285583972930908
436;0.021151065826416016
436;2.0230495929718018
436;4.875988960266113
436;0.0589754581451416
436;4.841786861419678
436;0.854541540145874
436;0.5143876075744629
436;1.5987653732299805
436;0.9681320190429688
436;0.004326820373535156
436;12.07463550567627
436;0.06738877296447754
436;1.1880266666412354
436;0.15949535369873047
436;1.0530872344970703
436;0.09265327453613281
436;0.7138795852661133
436;0.15232229232788086
436;0.45334458351135254
436;0.16979598999023438
436;1.4065828323364258
436;3.5882015228271484
436;0.08719491958618164
436;2.367152214050293
436;1.7050445079803467
436;0.34106314182281494
436;1.9705278873443604
436;2.1497724056243896
436;8.824714660644531
436;1.8039841651916504
436;0.058192551136016846
436;0.8884910345077515
436;0.037127017974853516
437;0.30814027786254883
437;1.3497443199157715
437;0.38331425189971924
437;4.139944553375244
437;0.2753727436065674
437;0.08843708038330078
437;6.681210994720459
437;2.5026488304138184
437;4.078849792480469
437;0.34268999099731445
437;0.07271957397460938
437;5.509093284606934
437;3.120885491371155
437;3.360522508621216
437;1.684610366821289
437;4.33264684677124
437;0.11132407188415527
437;1.6063467264175415
437;0.42627716064453125
437;1.5208759307861328
437;42.23677062988281
437;0.9255687594413757
437;1.8445580005645752
437;0.04627060890197754
437;2.631575584411621
437;1.453873634338379
437;0.4751648008823395
437;0.2172560691833496
437;2.499908447265625
437;1.956940770149231
437;0.012231826782226562
437;2.618708610534668
437;0.671187162399292
437;3.889971971511841
437;0.47937631607055664
437;0.10898208618164062
437;1.2363338470458984
437;0.12198567390441895
437;0.06449222564697266
437;2.5495378971099854
437;4.810495376586914
437;0.06925356388092041
437;0.22444963455200195
437;7.0877814292907715
437;1.370859146118164
437;0.0485079288482666
437;0.4809694290161133
437;13.510966300964355
437;2.04522705078125
437;2.2004177570343018
437;0.09142017364501953
437;0.5119807720184326
437;0.5246987342834473
437;1.0987224578857422
437;0.012618690729141235
437;4.720268249511719
437;2.224656581878662
437;1.4743266105651855
437;1.1069138050079346
437;2.9677364826202393
437;2.2898523807525635
437;8.274192810058594
437;0.8517646789550781
437;0.636701226234436
437;0.07491016387939453
437;0.7864100933074951
438;1.3558483123779297
438;3.490123748779297
438;0.19935131072998047
438;4.559318542480469
438;0.8102996349334717
438;4.385116100311279
438;2.6013436913490295
438;2.094250440597534
438;2.4865312576293945
438;4.165505886077881
438;0.9204535484313965
438;0.46730613708496094
438;2.525003433227539
438;44.257816314697266
438;2.1477715969085693
438;2.3492839336395264
438;2.9102654457092285
438;2.0221657752990723
438;0.06430363655090332
438;3.2916011810302734
438;2.3958516120910645
438;2.889039993286133
438;0.9175832271575928
438;3.5059924125671387
438;0.14812541007995605
438;0.4437708854675293
438;0.08159542083740234
438;1.121535301208496
438;0.21782398223876953
438;0.08367109298706055
438;0.07274436950683594
438;4.157070159912109
438;0.9981451034545898
438;0.07314062118530273
438;6.979840278625488
438;0.4708988666534424
438;1.3572804927825928
438;1.5222773551940918
438;0.33116626739501953
438;7.374171733856201
438;13.05094051361084
438;0.30115485191345215
438;2.5742673873901367
438;0.031188011169433594
438;0.8214733600616455
438;1.3144502639770508
438;1.1340246200561523
438;5.0766496658325195
438;2.1691160202026367
438;3.023894786834717
438;1.1531198024749756
438;0.08870911598205566
438;0.10905075073242188
438;1.8038837909698486
438;2.398240089416504
438;8.664031982421875
438;2.369654893875122
438;0.011659622192382812
438;1.054945945739746
439;1.798734426498413
439;0.3944523334503174
439;0.13781118392944336
439;7.866822242736816
439;4.13730525970459
439;1.1993019580841064
439;5.397914886474609
439;3.3233420848846436
439;0.17647981643676758
439;0.06003737449645996
439;0.21987414360046387
439;2.9604876041412354
439;1.767289400100708
439;0.1066441535949707
439;4.295989036560059
439;0.03882169723510742
439;0.18895769119262695
439;2.5466251373291016
439;45.15607452392578
439;2.3843326568603516
439;3.4098668098449707
439;0.03451132774353027
439;2.795103073120117
439;0.6841161251068115
439;3.459686517715454
439;0.37401270866394043
439;2.167924404144287
439;2.8419227600097656
439;0.6525743007659912
439;3.2742972373962402
439;0.3855905532836914
439;0.46020030975341797
439;1.786041259765625
439;1.7513761520385742
439;7.112626552581787
439;0.8410533666610718
439;0.8594820499420166
439;0.034586429595947266
439;1.3752121925354004
439;0.35646533966064453
439;1.326124668121338
439;12.407451629638672
439;0.026592254638671875
439;1.8129711151123047
439;0.0029311180114746094
439;0.173126220703125
439;1.2338275909423828
439;0.40389108657836914
439;3.467658519744873
439;1.0088515281677246
439;2.6830129623413086
439;1.794769287109375
439;2.361117362976074
439;0.6453125476837158
439;0.259641170501709
439;4.245969295501709
439;9.51150894165039
439;1.7160015106201172
439;0.24202251434326172
439;3.6061160564422607
439;0.11979913711547852
439;0.8688151836395264
440;0.7461816072463989
440;0.11264419555664062
440;7.681495189666748
440;4.254061222076416
440;0.9018290042877197
440;3.104067325592041
440;2.0877201557159424
440;1.7488794326782227
440;0.02072000503540039
440;4.316685676574707
440;2.206014633178711
440;0.13860058784484863
440;3.1985843181610107
440;0.12078428268432617
440;1.3547916412353516
440;1.4527817964553833
440;47.73440933227539
440;0.9819228649139404
440;0.37745022773742676
440;1.708233118057251
440;2.766906261444092
440;1.0076794624328613
440;0.009198427200317383
440;2.62857723236084
440;1.6152503490447998
440;2.7570810317993164
440;0.9106979370117188
440;2.9613287448883057
440;2.1019229888916016
440;2.3914108276367188
440;0.0552370548248291
440;5.13117790222168
440;0.490273654460907
440;0.09308218955993652
440;1.4489142894744873
440;0.5390491485595703
440;0.5429527759552002
440;12.265850067138672
440;0.8876794576644897
440;0.03665637969970703
440;1.1815204620361328
440;3.588118553161621
440;2.309515953063965
440;2.0045623779296875
440;0.2700769901275635
440;3.7289116382598877
440;2.3344473838806152
440;10.051399230957031
440;1.8770127296447754
440;0.24847412109375
440;2.8370323181152344
440;0.05656862258911133
441;0.3193485736846924
441;0.1820366382598877
441;7.358107566833496
441;0.13448834419250488
441;4.263761520385742
441;0.07651209831237793
441;1.9824576377868652
441;1.191148281097412
441;1.658921718597412
441;4.570526123046875
441;1.727238655090332
441;0.07502079010009766
441;3.6534509658813477
441;0.9177474975585938
441;0.26774048805236816
441;48.83552169799805
441;2.1637840270996094
441;0.01121664047241211
441;2.5182900428771973
441;2.9746909141540527
441;0.5616989135742188
441;2.9250216484069824
441;0.7466034889221191
441;0.07613778114318848
441;0.7207536697387695
441;0.7682287693023682
441;3.7717671394348145
441;0.3781166076660156
441;0.05554676055908203
441;2.83351993560791
441;0.05079984664916992
441;3.8196587562561035
441;0.026593446731567383
441;1.4510152339935303
441;0.67596435546875
441;12.01745319366455
441;0.28254735469818115
441;0.4287114143371582
441;0.9142904281616211
441;0.1666753590106964
441;3.7356557846069336
441;2.7792067527770996
441;2.1638875007629395
441;1.8745346069335938
441;0.01775205135345459
441;2.2049498558044434
441;2.3101754188537598
441;10.339412689208984
441;0.1340808868408203
441;2.586958169937134
441;0.08353996276855469
441;1.0517053604125977
442;1.5706233978271484
442;0.40465712547302246
442;7.241185188293457
442;3.363696575164795
442;3.8734214305877686
442;2.601794719696045
442;2.1620752811431885
442;1.9133553504943848
442;2.9402995109558105
442;1.7036476135253906
442;0.1848163604736328
442;2.9190969467163086
442;0.023619651794433594
442;0.4114851951599121
442;0.8487662076950073
442;46.30479431152344
442;1.975935935974121
442;2.1367149353027344
442;2.912466526031494
442;0.09931802749633789
442;0.09681200981140137
442;2.7961206436157227
442;0.35293030738830566
442;3.5275306701660156
442;0.39978671073913574
442;0.5392203330993652
442;1.0986099243164062
442;3.2428138256073
442;0.11861228942871094
442;0.519371509552002
442;0.06517362594604492
442;2.693979263305664
442;2.832744598388672
442;0.09435677528381348
442;4.323241233825684
442;0.6275882720947266
442;0.9255704879760742
442;0.10689425468444824
442;11.867802619934082
442;0.6302659511566162
442;0.1600966453552246
442;0.08776378631591797
442;0.5167603492736816
442;0.15995025634765625
442;2.4960012435913086
442;1.3359365463256836
442;0.3955448865890503
442;2.613168239593506
442;2.1821036338806152
442;10.161916732788086
442;0.7037481069564819
442;0.9704267978668213
443;0.26759767532348633
443;1.5147175788879395
443;1.0592142343521118
443;3.632948398590088
443;6.352683067321777
443;3.739140272140503
443;4.286392688751221
443;0.03876495361328125
443;4.286675453186035
443;2.627368927001953
443;0.8420498371124268
443;0.03458857536315918
443;3.5407419204711914
443;1.7274508476257324
443;0.22343039512634277
443;4.884280681610107
443;0.29891443252563477
443;1.5805134773254395
443;0.27689695358276367
443;1.0470008850097656
443;46.78271484375
443;0.0043305158615112305
443;2.141618013381958
443;2.9607343673706055
443;0.2519493103027344
443;3.427597999572754
443;1.4778764247894287
443;0.008382558822631836
443;0.8243908882141113
443;4.9232177734375
443;0.4796934127807617
443;0.03420257568359375
443;0.03622007369995117
443;2.8972911834716797
443;4.2059431076049805
443;0.18445134162902832
443;0.061800241470336914
443;0.1129007339477539
443;5.533575057983398
443;0.7900075912475586
443;0.20316362380981445
443;12.445465087890625
443;0.008512258529663086
443;1.3454899787902832
443;0.6612081527709961
443;0.060457706451416016
443;0.3103761672973633
443;4.044619083404541
443;1.2752685546875
443;1.7918784618377686
443;2.4575376510620117
443;0.3380233645439148
443;0.6704087257385254
443;3.230750322341919
443;2.341513156890869
443;9.83734130859375
443;1.796722412109375
443;0.2915284037590027
443;0.1553945541381836
443;0.8120245933532715
443;0.8834477663040161
443;0.020101070404052734
443;0.8518686294555664
444;1.9490289688110352
444;4.020498275756836
444;0.31116461753845215
444;0.4904508590698242
444;6.484490871429443
444;4.071747779846191
444;0.11060094833374023
444;4.269632339477539
444;5.638693332672119
444;3.537581443786621
444;1.5684962272644043
444;1.9105267524719238
444;3.606920003890991
444;1.5260558128356934
444;0.1480393409729004
444;4.494444847106934
444;0.5856568813323975
444;1.9964599609375
444;0.8849084377288818
444;0.8978815078735352
444;0.032850027084350586
444;2.445242404937744
444;0.676551103591919
444;43.67731475830078
444;0.2516869902610779
444;3.0894699096679688
444;2.050872325897217
444;3.2467565536499023
444;1.371229648590088
444;0.19165420532226562
444;0.1426699161529541
444;2.499598979949951
444;1.7370655536651611
444;0.385414183139801
444;1.0669593811035156
444;1.3602986335754395
444;0.23821640014648438
444;0.5384502410888672
444;0.3012733459472656
444;1.207829475402832
444;3.776195526123047
444;8.252151489257812
444;0.030810117721557617
444;0.4484395980834961
444;13.312889099121094
444;2.7361671924591064
444;5.440661430358887
444;2.6773290634155273
444;2.0582425594329834
444;1.7364239692687988
444;0.033315181732177734
444;1.3676496744155884
444;0.6455953121185303
444;3.266871690750122
444;1.2450013160705566
444;9.431615829467773
444;0.08657264709472656
444;0.2415623664855957
444;1.0851833820343018
444;0.029920101165771484
445;0.24921464920043945
445;1.3836191892623901
445;0.0018911361694335938
445;7.71386194229126
445;0.15109038352966309
445;0.24762439727783203
445;4.515466690063477
445;0.9429724216461182
445;3.9413297176361084
445;3.8621373176574707
445;0.7245774269104004
445;2.2239863872528076
445;1.7329988479614258
445;3.867828845977783
445;1.0105257034301758
445;0.5553708076477051
445;1.282266616821289
445;0.8963751792907715
445;2.675189971923828
445;45.47957229614258
445;0.998968243598938
445;1.97499418258667
445;2.6577982902526855
445;3.6047544479370117
445;0.12336879968643188
445;2.932892322540283
445;2.2217941284179688
445;1.9562277793884277
445;3.8035593032836914
445;0.15762686729431152
445;1.1073436737060547
445;0.06528687477111816
445;0.07866811752319336
445;2.669987678527832
445;2.721965789794922
445;0.8165097236633301
445;0.31890225410461426
445;8.188444137573242
445;1.0393531322479248
445;0.38685542345046997
445;0.061502695083618164
445;1.3054757118225098
445;0.6156625747680664
445;0.024355411529541016
445;13.545093536376953
445;2.179276943206787
445;0.4165768623352051
445;0.7649149894714355
445;0.8524324893951416
445;0.4480865001678467
445;1.2805895805358887
445;0.42861223220825195
445;4.910995960235596
445;0.277651309967041
445;2.651581048965454
445;2.426236152648926
445;0.09126758575439453
445;0.23590612411499023
445;2.7993147373199463
445;2.462742805480957
445;9.314107894897461
445;0.27930164337158203
445;3.0169625282287598
445;1.0707719326019287
445;0.04122352600097656
446;0.24301958084106445
446;0.5254740715026855
446;2.0289926528930664
446;0.40448427200317383
446;0.2023310661315918
446;6.907192230224609
446;4.255897521972656
446;4.055570602416992
446;0.21515130996704102
446;4.332735538482666
446;3.152346134185791
446;4.324470520019531
446;1.062490463256836
446;4.475666522979736
446;1.0589224100112915
446;46.34129333496094
446;1.6496005058288574
446;2.846137046813965
446;1.2748737335205078
446;0.537057101726532
446;1.0408656597137451
446;0.45364975929260254
446;0.004192352294921875
446;2.8720831871032715
446;3.058239698410034
446;2.965578556060791
446;3.7867512702941895
446;0.0014119148254394531
446;0.02394390106201172
446;0.20910054445266724
446;1.4125404357910156
446;5.898512363433838
446;1.3683910369873047
446;0.18318027257919312
446;0.9410476684570312
446;0.2117757797241211
446;11.567663192749023
446;0.03434610366821289
446;2.1109063625335693
446;0.7580533027648926
446;0.4320969581604004
446;1.2873101234436035
446;0.18402910232543945
446;4.120299339294434
446;0.8549456596374512
446;0.09751605987548828
446;2.3251280784606934
446;1.2438476085662842
446;2.0421292781829834
446;0.16611456871032715
446;1.2371749877929688
446;3.791355848312378
446;2.4227755069732666
446;10.56356430053711
446;1.3977015018463135
446;0.2298898696899414
446;0.20613616704940796
446;1.1198511123657227
446;1.1218199729919434
446;0.021494150161743164
446;1.0254902839660645
447;0.3190903663635254
447;2.1501450538635254
447;0.09284305572509766
447;7.0278778076171875
447;1.8587298393249512
447;4.2385735511779785
447;0.009917259216308594
447;0.1940295696258545
447;2.177689552307129
447;2.944016456604004
447;0.10422658920288086
447;1.741095781326294
447;3.9414401054382324
447;1.9969253540039062
447;3.8553175926208496
447;0.3757820129394531
447;0.32926034927368164
447;2.6269707679748535
447;0.2357487678527832
447;0.012087583541870117
447;0.003951311111450195
447;48.58053970336914
447;0.8734562397003174
447;0.06126689910888672
447;2.5612618923187256
447;0.06416177749633789
447;2.669140338897705
447;0.34128761291503906
447;0.6225327849388123
447;2.621929883956909
447;0.2932920455932617
447;0.05708122253417969
447;3.2043628692626953
447;2.770249128341675
447;0.3590109348297119
447;0.06857895851135254
447;0.0103607177734375
447;3.164581298828125
447;6.1824870109558105
447;0.27481818199157715
447;0.880596399307251
447;1.4503707885742188
447;0.5514869689941406
447;12.338838577270508
447;0.0322110652923584
447;1.1384913921356201
447;0.48978376388549805
447;0.41635847091674805
447;1.2380194664001465
447;0.038718223571777344
447;0.17850705981254578
447;3.8720054626464844
447;0.6707267761230469
447;1.2946712970733643
447;1.0250567197799683
447;1.5218086242675781
447;2.2550694942474365
447;10.301952362060547
447;0.17572975158691406
447;1.9174782037734985
447;1.1085004806518555
448;0.2822296619415283
448;2.0484819412231445
448;0.34734630584716797
448;0.16377472877502441
448;7.982186317443848
448;1.7386120557785034
448;4.193937301635742
448;0.47640299797058105
448;3.6038413047790527
448;2.260906219482422
448;2.347644567489624
448;0.25830793380737305
448;3.5155465602874756
448;2.2392282485961914
448;3.8838248252868652
448;0.20847463607788086
448;0.43338513374328613
448;0.005876302719116211
448;1.722556710243225
448;47.21280288696289
448;0.6531486511230469
448;2.518404006958008
448;2.9244494438171387
448;0.07418155670166016
448;0.08956551551818848
448;0.000286102294921875
448;2.9418492317199707
448;1.506537675857544
448;0.7799100875854492
448;0.7771472930908203
448;2.8546481132507324
448;2.842118263244629
448;0.027130126953125
448;5.256065845489502
448;0.5698964595794678
448;0.173492431640625
448;1.472599744796753
448;0.4488849639892578
448;0.8752865791320801
448;12.667205810546875
448;0.8926081657409668
448;0.6682741641998291
448;0.2223062515258789
448;1.1532645225524902
448;1.0651633739471436
448;3.8225340843200684
448;0.0013718605041503906
448;2.5836849212646484
448;2.0840587615966797
448;0.04116201400756836
448;0.05114060640335083
448;0.33645594120025635
448;2.7012040615081787
448;2.422171115875244
448;11.157238006591797
448;1.8345351219177246
448;0.28292369842529297
448;1.0425236225128174
448;0.1272449493408203
449;0.27600765228271484
449;1.1675782203674316
449;0.38382625579833984
449;2.3581104278564453
449;0.13710832595825195
449;7.643526554107666
449;2.7877235412597656
449;4.043764591217041
449;0.17684602737426758
449;4.095519542694092
449;2.716127872467041
449;0.2821464538574219
449;4.171947479248047
449;1.478074073791504
449;0.40793514251708984
449;3.4189233779907227
449;0.6995980739593506
449;0.3201775550842285
449;0.003224611282348633
449;1.046891450881958
449;48.331356048583984
449;0.8154900074005127
449;0.6853869557380676
449;2.8438544273376465
449;1.6317758560180664
449;0.958803117275238
449;2.579965114593506
449;2.5236146450042725
449;0.1407637596130371
449;3.086602210998535
449;0.0657038688659668
449;4.183591365814209
449;0.44916439056396484
449;0.25880908966064453
449;3.4349241256713867
449;6.110388278961182
449;0.19187355041503906
449;0.7677483558654785
449;0.7995767593383789
449;11.833480834960938
449;0.020351409912109375
449;0.8297445178031921
449;1.023036241531372
449;0.8549926280975342
449;0.07122325897216797
449;1.112116813659668
449;3.9806671142578125
449;0.9341602325439453
449;0.011616706848144531
449;2.336223602294922
449;1.2445087432861328
449;2.2779579162597656
449;1.1691192388534546
449;2.9261062145233154
449;2.4500181674957275
449;0.030666828155517578
449;11.185539245605469
449;0.0021948814392089844
449;1.8753652572631836
449;2.0635931491851807
449;0.02755260467529297
450;0.7632715702056885
450;3.9632344245910645
450;6.86582612991333
450;0.011363029479980469
450;3.271435260772705
450;0.07990884780883789
450;4.604026794433594
450;0.5225372314453125
450;3.913221836090088
450;3.313932418823242
450;2.2933480739593506
450;3.5835394859313965
450;2.008999824523926
450;0.1363201141357422
450;4.955161094665527
450;0.2815098762512207
450;1.1899974346160889
450;0.0650787353515625
450;0.4160728454589844
450;2.1310839653015137
450;49.498573303222656
450;2.1008214950561523
450;3.0146188735961914
450;0.3659632205963135
450;0.1230015754699707
450;2.821861743927002
450;2.055149555206299
450;0.35070371627807617
450;1.8324270248413086
450;3.6015117168426514
450;0.17087221145629883
450;0.03119182586669922
450;0.011099100112915039
450;3.0170087814331055
450;4.542026519775391
450;0.10400128364562988
450;0.09050297737121582
450;6.47800350189209
450;1.2175846099853516
450;1.7826907634735107
450;0.6313104629516602
450;12.803951263427734
450;1.816213846206665
450;0.24471378326416016
450;0.27497243881225586
450;0.552546501159668
450;0.7480430603027344
450;0.08037948608398438
450;0.05665875971317291
450;5.194721221923828
450;1.0868158340454102
450;1.590679407119751
450;0.4876425266265869
450;1.0288591384887695
450;2.125401020050049
450;1.9339556694030762
450;11.123306274414062
450;1.957939624786377
450;0.2808796763420105
450;1.0230045318603516
450;1.1779487133026123
450;0.025296688079833984
450;1.0221693515777588
451;0.3274834156036377
451;0.8473466634750366
451;0.25487232208251953
451;1.896286964416504
451;0.07672739028930664
451;0.3726072311401367
451;7.895389556884766
451;0.25110554695129395
451;4.359646797180176
451;0.10632061958312988
451;0.8450262546539307
451;0.031180858612060547
451;5.780683517456055
451;3.718375563621521
451;1.1112396717071533
451;2.735513925552368
451;2.255220413208008
451;0.1923377513885498
451;5.269687652587891
451;0.08872509002685547
451;1.4887006282806396
451;0.5488758087158203
451;2.0911178588867188
451;48.71773910522461
451;2.0340182781219482
451;2.4435081481933594
451;3.045245885848999
451;0.8408432006835938
451;0.4347190260887146
451;0.07937765121459961
451;0.41858696937561035
451;2.344682216644287
451;2.269803524017334
451;3.8407468795776367
451;1.0444097518920898
451;4.041272163391113
451;0.10033988952636719
451;0.02648305892944336
451;1.9538016319274902
451;0.05878782272338867
451;2.7409794330596924
451;2.6156554222106934
451;2.7498512268066406
451;0.1744399070739746
451;1.0060467720031738
451;8.210512161254883
451;1.1712651252746582
451;0.24715733528137207
451;0.059766530990600586
451;1.3442580699920654
451;0.747838020324707
451;13.673075675964355
451;2.339035987854004
451;1.094361424446106
451;0.20117664337158203
451;0.08520174026489258
451;0.6828427314758301
451;1.3413310050964355
451;0.0847402811050415
451;4.963987827301025
451;2.418898582458496
451;2.2798678874969482
451;0.08947610855102539
451;0.5822057723999023
451;0.06681442260742188
451;0.37429678440093994
451;4.453793525695801
451;2.560513138771057
451;11.133569717407227
451;0.010359764099121094
451;2.7607107162475586
451;0.10335826873779297
451;0.6727044582366943
452;1.0070120096206665
452;2.7006044387817383
452;5.418628215789795
452;4.066433906555176
452;2.4834465980529785
452;0.009340524673461914
452;0.29934024810791016
452;0.2751178741455078
452;0.011018753051757812
452;1.6825275421142578
452;2.505199909210205
452;45.629817962646484
452;0.7115170955657959
452;0.014523506164550781
452;2.7431161403656006
452;0.02419137954711914
452;0.1802363395690918
452;1.1674306392669678
452;6.811435222625732
452;0.9439387321472168
452;0.6387672424316406
452;0.024677276611328125
452;0.20069646835327148
452;1.5520217418670654
452;0.4611244201660156
452;0.15196466445922852
452;4.050083160400391
452;0.6253223419189453
452;2.015563488006592
452;0.18952083587646484
452;11.73182201385498
452;0.06631851196289062
452;0.2632102966308594
452;0.15225887298583984
452;0.8336877822875977
452;0.014514446258544922
452;2.8762972354888916
452;0.001412510871887207
452;0.4989140033721924
452;2.307110548019409
452;0.34959888458251953
452;1.4154107570648193
452;11.750446319580078
452;0.5897846221923828
452;1.9126184582710266
453;1.3567991256713867
453;0.17708377540111542
453;0.1261049509048462
453;2.4712460041046143
453;1.3322882652282715
453;0.4686572551727295
453;5.327767372131348
453;1.311156988143921
453;0.7432141304016113
453;1.4668431282043457
453;0.04948997497558594
453;43.03070831298828
453;0.22399920225143433
453;3.4363064765930176
453;3.0596115589141846
453;1.0429320335388184
453;0.9181246757507324
453;1.1300487518310547
453;0.004494190216064453
453;3.1166138648986816
453;0.0006971359252929688
453;0.06475687026977539
453;0.9654351472854614
453;2.27669620513916
453;0.17485713958740234
453;1.0360350608825684
453;4.464630603790283
453;9.335020065307617
453;1.6403577327728271
453;0.822596549987793
453;0.9393343925476074
453;0.9257464408874512
453;0.6265883445739746
453;0.5237865447998047
453;0.2753634452819824
453;0.09859418869018555
453;0.5402624607086182
453;0.2468562126159668
453;10.027217864990234
453;1.3260352611541748
454;2.5423498153686523
454;0.13240456581115723
454;0.7129077911376953
454;0.2923564910888672
454;0.7812633514404297
454;43.86307907104492
454;1.649112343788147
454;2.1143667697906494
454;0.1426759958267212
454;0.26822853088378906
454;2.915215492248535
454;0.505692720413208
454;0.27011752128601074
454;0.1796433925628662
454;0.8123464584350586
454;4.578155517578125
454;5.865856170654297
454;1.6137104034423828
454;1.6647188663482666
454;0.08553862571716309
454;10.63358211517334
454;0.6445757150650024
454;0.5364190340042114
454;0.3387904167175293
454;0.026967287063598633
454;0.3198702335357666
454;1.622383713722229
454;0.24205255508422852
454;0.014684677124023438
454;2.27940034866333
454;0.5730059146881104
454;8.537036895751953
455;1.607899785041809
455;3.545186758041382
455;2.096189498901367
455;37.820308685302734
455;0.8377015590667725
455;0.9037280082702637
455;1.9296751022338867
455;0.7300176620483398
455;0.14386892318725586
455;1.6488906145095825
455;1.5762348175048828
455;1.3605942726135254
455;0.14350032806396484
455;0.14490056037902832
455;0.05324411392211914
455;0.019841432571411133
455;4.713596343994141
455;4.166717529296875
455;1.94024658203125
455;0.8647851943969727
455;0.23241806030273438
455;9.152069091796875
455;0.6086153984069824
455;1.5117167234420776
455;2.013366222381592
455;0.2995107173919678
455;2.532824993133545
455;0.4406569004058838
455;8.783336639404297
456;0.5903570652008057
456;0.11099076271057129
456;1.88665771484375
456;1.4323252439498901
456;0.16502141952514648
456;0.08587169647216797
456;35.2925910949707
456;0.9451639652252197
456;0.9057331085205078
456;0.25078487396240234
456;0.007380008697509766
456;0.4397013187408447
456;0.15303945541381836
456;0.3507668972015381
456;0.05123186111450195
456;0.3438446521759033
456;0.2015540599822998
456;3.435015916824341
456;0.15539097785949707
456;3.9198646545410156
456;1.56221342086792
456;0.04082965850830078
456;1.6789851188659668
456;10.273530960083008
456;0.668579638004303
456;0.5615549087524414
456;0.0001881122589111328
456;0.0030252933502197266
456;1.9609099626541138
456;0.3246486186981201
456;0.9662692546844482
456;0.40160679817199707
456;9.441804885864258
456;1.3199236392974854
456;0.43001770973205566
457;0.38699769973754883
457;0.4043269157409668
457;0.004099845886230469
457;0.41336917877197266
457;2.9835939407348633
457;1.645904302597046
457;1.4496738910675049
457;0.09923839569091797
457;0.4669458866119385
457;0.2954750061035156
457;36.205726623535156
457;0.08519363403320312
457;0.4443650245666504
457;0.6086609363555908
457;1.4046579599380493
457;0.007974863052368164
457;0.21065044403076172
457;0.18523120880126953
457;2.894460916519165
457;0.8945560455322266
457;4.279556751251221
457;1.0797510147094727
457;1.1374459266662598
457;9.880528450012207
457;0.07043683528900146
457;0.2936544418334961
457;0.6937050819396973
457;0.5426914691925049
457;0.02566981315612793
457;0.01020359992980957
457;0.5811958312988281
457;9.970266342163086
457;1.467471957206726
457;0.22453880310058594
458;0.36988401412963867
458;0.380706787109375
458;0.022048592567443848
458;3.8311939239501953
458;2.621767997741699
458;1.9619698524475098
458;0.003793001174926758
458;0.4897291660308838
458;0.16177153587341309
458;35.385894775390625
458;0.23858165740966797
458;0.42973440885543823
458;0.5766909122467041
458;4.23299503326416
458;1.6950186491012573
458;0.4018518924713135
458;0.3696155548095703
458;0.1307368278503418
458;2.699354410171509
458;1.1258349418640137
458;0.4855008125305176
458;1.1031413078308105
458;1.0899004936218262
458;10.065644264221191
458;0.011713027954101562
458;0.2209177017211914
458;0.7792091369628906
458;0.41772031784057617
458;0.9730486869812012
458;0.6661684513092041
458;9.759687423706055
458;1.255590796470642
459;0.4506063461303711
459;0.3977370262145996
459;3.1081154346466064
459;1.5295252799987793
459;2.291750431060791
459;34.60918045043945
459;0.015167713165283203
459;0.675772488117218
459;0.025614023208618164
459;1.2921223640441895
459;4.687898635864258
459;0.11041784286499023
459;0.6211161613464355
459;0.3635740280151367
459;3.409266710281372
459;1.011711597442627
459;0.12745094299316406
459;1.4928975105285645
459;9.49315357208252
459;0.008647918701171875
459;0.160491943359375
459;1.0083646774291992
459;1.7215056419372559
459;0.20926618576049805
459;0.9222884178161621
459;1.3177648782730103
459;1.2779579162597656
459;0.5227135419845581
459;9.846660614013672
459;1.7982879877090454
460;0.2836170196533203
460;1.348877191543579
460;3.60538387298584
460;1.8677831888198853
460;2.2895219326019287
460;1.8482192754745483
460;0.015514612197875977
460;0.046799421310424805
460;34.874656677246094
460;0.9250112175941467
460;0.0811166763305664
460;0.3742208480834961
460;0.5193676948547363
460;0.018805980682373047
460;0.041391849517822266
460;2.000403881072998
460;1.0735454559326172
460;0.586338996887207
460;1.306668758392334
460;8.656977653503418
460;0.019241809844970703
460;0.1680903434753418
460;0.9376111030578613
460;1.5101022720336914
460;0.006227970123291016
460;0.3370699882507324
460;0.002730846405029297
460;0.5708608627319336
460;0.2718982696533203
460;0.8269295692443848
460;0.13379454612731934
460;1.3703222274780273
460;10.317314147949219
460;0.89117431640625
461;0.2579982280731201
461;0.03967571258544922
461;1.410657525062561
461;0.8356277942657471
461;1.580902099609375
461;0.00583338737487793
461;0.013175487518310547
461;0.02886652946472168
461;35.86443328857422
461;0.0853886604309082
461;0.002889871597290039
461;0.9139134883880615
461;0.014705181121826172
461;0.0002942085266113281
461;0.2323284149169922
461;0.030724048614501953
461;0.8004460334777832
461;0.053928375244140625
461;0.533933162689209
461;0.06133627891540527
461;0.09236359596252441
461;1.7301018238067627
461;1.0745155811309814
461;0.4583597183227539
461;1.0763845443725586
461;0.46691441535949707
461;0.6058018207550049
461;8.897380828857422
461;0.3636796474456787
461;0.2860524654388428
461;0.007139444351196289
461;3.4552161693573
461;0.18838119506835938
461;0.3532991409301758
461;0.9199490547180176
461;0.08140254020690918
461;0.005138874053955078
461;0.3560221195220947
461;0.0003132820129394531
461;0.0714120864868164
461;0.7965395450592041
461;10.36917495727539
461;0.42481619119644165
462;0.27808117866516113
462;0.2614772319793701
462;1.355169653892517
462;0.1848912239074707
462;1.3981834650039673
462;0.0291290283203125
462;0.47117748856544495
462;36.93721389770508
462;0.08975386619567871
462;0.2755918502807617
462;1.1418888568878174
462;0.8185365200042725
462;0.040045738220214844
462;0.26678895950317383
462;1.5963454246520996
462;0.952570915222168
462;0.00017070770263671875
462;1.0777597427368164
462;0.15439701080322266
462;9.276004791259766
462;0.28706228733062744
462;3.6449499130249023
462;0.11432409286499023
462;0.6211495399475098
462;0.12227845191955566
462;0.3251349925994873
462;0.12360334396362305
462;0.47719645500183105
462;0.0299835205078125
462;0.04832768440246582
462;0.29936909675598145
462;0.46783018112182617
462;0.05710339546203613
462;0.21056437492370605
462;0.3696470260620117
462;10.173986434936523
462;0.4733130931854248
463;0.3844263553619385
463;4.235134124755859
463;0.01914656162261963
463;1.9437384605407715
463;0.9577014446258545
463;1.7487736940383911
463;0.09344720840454102
463;0.07569578289985657
463;0.0036008358001708984
463;0.002933502197265625
463;35.777793884277344
463;0.20870590209960938
463;0.6592512130737305
463;0.012061834335327148
463;1.293046236038208
463;0.02911803126335144
463;0.18462300300598145
463;0.030633211135864258
463;0.3736870288848877
463;0.004697322845458984
463;0.1948859691619873
463;0.06696629524230957
463;0.025339126586914062
463;0.1410508155822754
463;1.8580470085144043
463;1.0026257038116455
463;0.1137990951538086
463;0.9144234657287598
463;0.010198116302490234
463;0.8017394542694092
463;10.01010799407959
463;0.8149522542953491
463;0.1010279655456543
463;0.03256082534790039
463;0.003090381622314453
463;0.33942651748657227
463;0.3933601379394531
463;0.08857440948486328
463;0.9169363379478455
463;0.3338584899902344
463;0.2834434509277344
463;0.05018353462219238
463;0.45958590507507324
463;10.273994445800781
463;0.00571441650390625
463;0.9693343043327332
464;0.5888631343841553
464;0.33882641792297363
464;0.2515512704849243
464;0.04248213768005371
464;2.019855499267578
464;1.9583606719970703
464;1.4065810441970825
464;0.1616652011871338
464;0.0974571704864502
464;0.32268840074539185
464;38.34364318847656
464;0.09505695104598999
464;1.7869651317596436
464;0.02462625503540039
464;0.22930386662483215
464;0.11579442024230957
464;0.03228116035461426
464;0.142683744430542
464;0.1546156406402588
464;0.0691523551940918
464;1.0778839588165283
464;1.663625955581665
464;1.173464298248291
464;0.2654910087585449
464;0.6650557518005371
464;0.03079986572265625
464;10.204720497131348
464;0.451005756855011
464;4.342557430267334
464;0.011831283569335938
464;0.04020357131958008
464;0.3088064193725586
464;0.45633792877197266
464;0.05907726287841797
464;0.057259440422058105
464;0.890813946723938
464;0.39951443672180176
464;0.3140380382537842
464;0.016234159469604492
464;0.11842727661132812
464;1.0641164779663086
464;10.486007690429688
464;1.7697885036468506
465;0.41985416412353516
465;0.3212999105453491
465;0.022426128387451172
465;0.20319414138793945
465;2.07367205619812
465;1.187544822692871
465;1.7381874322891235
465;0.05939078330993652
465;0.4726085662841797
465;0.005745410919189453
465;36.31081771850586
465;1.1518663167953491
465;0.20344561338424683
465;0.19317340850830078
465;0.14948058128356934
465;4.107964992523193
465;0.7231607437133789
465;0.060038089752197266
465;1.920210599899292
465;1.0669643878936768
465;0.16895723342895508
465;1.5606184005737305
465;0.3887453079223633
465;0.04923677444458008
465;10.562844276428223
465;0.08808183670043945
465;0.3839230537414551
465;0.45763152837753296
465;0.0901951789855957
465;0.12140083312988281
465;0.00032138824462890625
465;1.3593623638153076
465;0.24490737915039062
465;0.0973813533782959
465;0.4751708507537842
465;9.800491333007812
465;1.3272671699523926
466;0.6329488754272461
466;0.3063364028930664
466;0.022099018096923828
466;0.33182549476623535
466;1.9942913055419922
466;2.9674232006073
466;1.7556774616241455
466;0.00025463104248046875
466;0.00464940071105957
466;0.36511874198913574
466;0.3964540958404541
466;38.20603942871094
466;0.31573259830474854
466;1.5785095691680908
466;0.3019025921821594
466;0.04970884323120117
466;0.08180809020996094
466;0.00757145881652832
466;4.1872878074646
466;0.8449053764343262
466;0.9653873443603516
466;2.5870108604431152
466;1.084151268005371
466;0.2037959098815918
466;0.9642868041992188
466;9.745038986206055
466;0.4554269015789032
466;0.07743215560913086
466;0.019362449645996094
466;0.9765219688415527
466;0.01206517219543457
466;1.2957273721694946
466;0.18802690505981445
466;0.006350278854370117
466;0.15139245986938477
466;1.8650662899017334
466;9.429513931274414
466;1.3611959218978882
467;0.43102598190307617
467;0.37299060821533203
467;0.01132512092590332
467;1.6721303462982178
467;0.4547457695007324
467;1.0771268606185913
467;0.0511174201965332
467;35.8328971862793
467;1.4480799436569214
467;0.30216437578201294
467;0.017061233520507812
467;0.08285713195800781
467;0.9763550758361816
467;4.014429569244385
467;0.1472182273864746
467;1.2487812042236328
467;1.2954298257827759
467;0.991138219833374
467;0.26750826835632324
467;1.2236127853393555
467;0.36437225341796875
467;0.01554727554321289
467;10.757183074951172
467;0.30240726470947266
467;0.0044934749603271484
467;0.2519189119338989
467;0.4693584442138672
467;0.016354799270629883
467;0.0007905960083007812
467;1.0185353755950928
467;9.337959289550781
467;0.3692247271537781
467;0.053395748138427734
468;0.3350868225097656
468;0.3352048397064209
468;0.019775390625
468;1.7375255823135376
468;1.2606234550476074
468;1.3279013633728027
468;0.06615829467773438
468;33.94190979003906
468;0.012045860290527344
468;0.06088566780090332
468;1.0331947803497314
468;0.08887147903442383
468;0.07298600673675537
468;0.02844071388244629
468;0.03954672813415527
468;0.3598794937133789
468;0.6896934509277344
468;3.581648349761963
468;1.298914909362793
468;0.3439760208129883
468;0.9391651153564453
468;0.3459022045135498
468;1.393617033958435
468;1.161390781402588
468;0.12154722213745117
468;0.20468974113464355
468;0.6851301193237305
468;11.304996490478516
468;0.03994035720825195
468;0.6151982545852661
468;0.9030017852783203
468;0.0030813217163085938
468;0.3287327289581299
468;0.014130115509033203
468;0.45472097396850586
468;9.333056449890137
468;0.03747987747192383
469;0.005718708038330078
469;1.1043891906738281
469;1.1570611000061035
469;1.4537179470062256
469;31.866165161132812
469;0.7413423657417297
469;1.9020968675613403
469;0.44414472579956055
469;0.5085248947143555
469;0.21325242519378662
469;2.2750120162963867
469;0.24460744857788086
469;0.29571616649627686
469;0.967681884765625
469;3.367305278778076
469;1.1121444702148438
469;3.6028780937194824
469;0.5959405899047852
469;0.0628957748413086
469;11.53293228149414
469;0.019198179244995117
469;0.07617616653442383
469;0.34156227111816406
469;0.040128469467163086
469;0.0034062862396240234
469;0.43934428691864014
469;0.46747779846191406
469;1.5737762451171875
469;1.0764541625976562
469;0.34799814224243164
469;0.5407226085662842
469;8.929447174072266
469;0.0005970001220703125
469;0.538216233253479
470;0.23407506942749023
470;1.442962408065796
470;0.10990476608276367
470;0.1635732650756836
470;33.21051025390625
470;0.053395748138427734
470;1.4971063137054443
470;0.23503875732421875
470;0.06214165687561035
470;0.4789924621582031
470;3.4159154891967773
470;0.05324673652648926
470;0.885594367980957
470;0.22512292861938477
470;0.32671618461608887
470;0.8603394031524658
470;0.12331318855285645
470;0.3462553024291992
470;10.899280548095703
470;0.036206722259521484
470;0.020776748657226562
470;0.5225141048431396
470;0.49253472685813904
470;0.049352169036865234
470;0.3781702518463135
470;0.3879373073577881
470;0.02036261558532715
470;9.670167922973633
470;0.07926630973815918
470;1.279707908630371
470;0.34119927883148193
470;0.007893562316894531
471;0.0871577262878418
471;0.17328017950057983
471;0.09790444374084473
471;1.596992015838623
471;1.9003150463104248
471;1.1406446695327759
471;0.03739118576049805
471;0.18991804122924805
471;0.07366180419921875
471;28.778125762939453
471;0.004955768585205078
471;0.34246230125427246
471;1.5911400318145752
471;0.31702327728271484
471;0.06918597221374512
471;0.20010387897491455
471;0.8387777805328369
471;0.03510594367980957
471;3.528879165649414
471;0.5730814933776855
471;1.5124359130859375
471;3.244387149810791
471;0.9971771240234375
471;0.43783092498779297
471;0.18694734573364258
471;0.22027087211608887
471;11.864509582519531
471;0.18268945813179016
471;0.05774259567260742
471;0.06959152221679688
471;0.0791928768157959
471;0.2553126811981201
471;0.5022797584533691
471;0.01817774772644043
471;0.9205770492553711
471;0.8390383720397949
471;9.077933311462402
471;0.9213155508041382
472;0.04075825214385986
472;0.7417157888412476
472;0.9146630167961121
472;0.744236946105957
472;1.1003315448760986
472;0.05164074897766113
472;0.012150764465332031
472;0.04990816116333008
472;27.555845260620117
472;0.10855686664581299
472;0.2885710597038269
472;1.5710992813110352
472;0.4482426643371582
472;0.9477980136871338
472;1.6943323612213135
472;2.3860886096954346
472;0.09405171871185303
472;0.0056095123291015625
472;0.40138769149780273
472;0.10654687881469727
472;2.2493200302124023
472;0.5324668884277344
472;2.502272844314575
472;1.0519089698791504
472;0.7074298858642578
472;11.622745513916016
472;0.3583148717880249
472;0.3190183639526367
472;0.19224023818969727
472;0.17229926586151123
472;0.040306925773620605
472;0.42374005913734436
472;0.11042070388793945
472;0.14535164833068848
472;0.8525650501251221
472;0.6897895336151123
472;8.931282043457031
473;1.1829562187194824
473;0.7193746566772461
473;29.870147705078125
473;0.1318732500076294
473;1.2689672708511353
473;0.2649271488189697
473;0.07570624351501465
473;0.17706298828125
473;3.0910186767578125
473;0.8441636562347412
473;1.2946882247924805
473;1.0682411193847656
473;0.519249439239502
473;0.009463310241699219
473;0.33630645275115967
473;1.193434238433838
473;0.45142650604248047
473;0.28627967834472656
473;12.089290618896484
473;0.008768081665039062
473;0.0069789886474609375
473;0.011231422424316406
473;0.04723238945007324
473;0.09929043054580688
473;0.007656097412109375
473;0.05722808837890625
473;0.637923002243042
473;9.45168685913086
473;0.02576899528503418
473;0.3237173557281494
474;0.006254673004150391
474;0.12070345878601074
474;0.4902329444885254
474;1.348705530166626
474;1.0746197700500488
474;0.07171070575714111
474;0.029080629348754883
474;0.02511906623840332
474;0.6092455387115479
474;26.86301612854004
474;0.0021347999572753906
474;0.7374107837677002
474;0.08080911636352539
474;1.2083966732025146
474;0.010093212127685547
474;0.005687713623046875
474;0.15716981887817383
474;0.4276695251464844
474;0.47789764404296875
474;0.4256049394607544
474;0.11099517345428467
474;0.19806456565856934
474;0.41983529925346375
474;0.24703669548034668
474;1.4534730911254883
474;0.28613805770874023
474;2.0555124282836914
474;0.9632258415222168
474;0.04851984977722168
474;1.1340575218200684
474;0.5054969787597656
474;0.057962775230407715
474;0.12238526344299316
474;11.652281761169434
474;0.09070862829685211
474;0.22397708892822266
474;0.5499612092971802
474;0.0033104419708251953
474;0.7418020963668823
474;0.13283002376556396
474;2.248476266860962
474;0.06638538837432861
474;0.044858455657958984
474;0.7769784927368164
474;0.0036313533782958984
474;9.32583236694336
474;1.0048396587371826
475;1.2506587505340576
475;0.5200350284576416
475;2.0328173637390137
475;0.45920491218566895
475;0.04582929611206055
475;0.032616615295410156
475;0.02909708023071289
475;28.33441925048828
475;1.3066965341567993
475;0.12498855590820312
475;0.04068326950073242
475;3.0980629920959473
475;0.5362482070922852
475;0.028473854064941406
475;0.3541126251220703
475;0.3392324447631836
475;1.9606895446777344
475;1.0178444385528564
475;1.1409249305725098
475;12.122133255004883
475;0.023188114166259766
475;0.08433890342712402
475;0.2260134220123291
475;0.07970672845840454
475;0.4988500773906708
475;0.07496702671051025
475;0.49468564987182617
475;0.5293889045715332
475;0.38703155517578125
475;9.635843276977539
475;0.30787181854248047
475;0.9397859573364258
475;0.0010504722595214844
476;0.44909971952438354
476;0.0754709243774414
476;0.8608170747756958
476;0.18564438819885254
476;0.005316257476806641
476;0.8351364135742188
476;0.6094192266464233
476;0.04324626922607422
476;0.03160667419433594
476;0.00287628173828125
476;0.0012476444244384766
476;0.017650365829467773
476;25.843868255615234
476;0.010329186916351318
476;1.0387134552001953
476;0.2606935501098633
476;1.4148536920547485
476;0.6639440059661865
476;0.2021937370300293
476;0.0022068023681640625
476;0.11279869079589844
476;0.46263837814331055
476;0.10202145576477051
476;1.6934309005737305
476;1.0175714492797852
476;0.004820823669433594
476;11.314519882202148
476;0.03968620300292969
476;0.06360697746276855
476;0.2901287078857422
476;0.0003352165222167969
476;0.03972381353378296
476;2.2019245624542236
476;0.7159500122070312
476;0.42223405838012695
476;0.2623009979724884
476;0.10511159896850586
476;0.6807215213775635
476;0.5467748641967773
476;9.524602890014648
476;0.22989940643310547
476;0.018247127532958984
477;0.0029172897338867188
477;0.11947393417358398
477;0.07179641723632812
477;0.26073598861694336
477;0.05730390548706055
477;0.9561452865600586
477;0.6080226898193359
477;1.9866735935211182
477;0.3035362958908081
477;0.0024628639221191406
477;25.211097717285156
477;0.13178956508636475
477;1.5019984245300293
477;0.6624026298522949
477;2.6164472103118896
477;0.0008656978607177734
477;0.0038421154022216797
477;0.9813964366912842
477;0.11683893203735352
477;0.45683765411376953
477;1.6746875047683716
477;0.7352800369262695
477;0.8812823295593262
477;11.819243431091309
477;0.21801996231079102
477;0.11395740509033203
477;0.13248348236083984
477;0.5683135986328125
477;0.009676694869995117
477;0.06967663764953613
477;0.1055908203125
477;0.00933694839477539
477;0.7313592433929443
477;0.03450441360473633
477;0.4514999985694885
477;0.0758812427520752
477;0.010731220245361328
477;1.1539485454559326
477;9.473651885986328
477;0.19707489013671875
477;0.34389472007751465
477;0.02507805824279785
478;0.41793227195739746
478;1.5200453996658325
478;0.06052446365356445
478;0.8033382892608643
478;0.30630016326904297
478;0.15563726425170898
478;23.54590606689453
478;0.024081707000732422
478;1.144944190979004
478;0.5520026683807373
478;1.3864763975143433
478;0.5543355941772461
478;0.8421906232833862
478;0.9987683296203613
478;3.980900526046753
478;0.29749417304992676
478;0.145538330078125
478;1.5817241668701172
478;0.9571795463562012
478;0.02441120147705078
478;0.07747793197631836
478;0.002380847930908203
478;12.51466178894043
478;1.42256498336792
478;0.2804074287414551
478;0.04078388214111328
478;0.11185741424560547
478;10.173810958862305
478;0.08265471458435059
478;0.4558725953102112
478;0.02704477310180664
479;0.02944636344909668
479;0.0051767826080322266
479;1.3558120727539062
479;3.3481252193450928
479;0.801680326461792
479;0.47751474380493164
479;0.12495040893554688
479;28.429466247558594
479;1.647324562072754
479;1.2406641244888306
479;0.15205955505371094
479;0.19571852684020996
479;0.21921157836914062
479;0.005191802978515625
479;1.0548800230026245
479;0.19346857070922852
479;2.959810733795166
479;0.023119688034057617
479;2.679232597351074
479;0.48383212089538574
479;0.029448747634887695
479;0.9134750366210938
479;12.355104446411133
479;0.36966705322265625
479;0.33789798617362976
479;0.04918718338012695
479;1.7268038988113403
479;0.43129873275756836
479;10.25525951385498
479;0.04066181182861328
479;0.38452792167663574
480;0.35574793815612793
480;1.3167552947998047
480;0.8530209064483643
480;0.40015149116516113
480;0.6262588500976562
480;25.980579376220703
480;0.08662557601928711
480;0.3520049750804901
480;0.5216148495674133
480;0.13330745697021484
480;0.01789379119873047
480;2.5072641372680664
480;0.10499906539916992
480;0.6385290622711182
480;0.4549250602722168
480;1.2441072463989258
480;0.002121448516845703
480;0.04514670372009277
480;0.1498880386352539
480;0.009185791015625
480;0.17534947395324707
480;0.001674652099609375
480;11.79499626159668
480;0.14386367797851562
480;0.1392068862915039
480;0.05533790588378906
480;0.0006489753723144531
480;0.24245762825012207
480;0.4963025450706482
480;10.217702865600586
480;0.02141427993774414
480;0.026555776596069336
480;0.4791397452354431
481;0.01720571517944336
481;0.04886794090270996
481;0.2812436819076538
481;1.7910974025726318
481;3.653599500656128
481;2.520021677017212
481;0.5424997806549072
481;0.5001990795135498
481;0.017941951751708984
481;18.327590942382812
481;0.13539505004882812
481;0.8729208111763
481;0.0926659107208252
481;0.6686662435531616
481;0.014775991439819336
481;1.4203311502933502
481;0.6294420957565308
481;0.004164934158325195
481;0.37537527084350586
481;4.109004020690918
481;1.0098528861999512
481;0.14371705055236816
481;0.27787208557128906
481;0.7399706840515137
481;0.7398431301116943
481;0.09095048904418945
481;2.9676971435546875
481;0.10700035095214844
481;0.445789098739624
481;0.19896507263183594
481;1.4565229415893555
481;0.1876358985900879
481;0.049750328063964844
481;11.879229545593262
481;0.28368520736694336
481;0.07092905044555664
481;0.16807794570922852
481;0.33835530281066895
481;0.04860091209411621
481;0.0033333301544189453
481;2.9133288860321045
481;0.18459415435791016
481;9.588672637939453
481;0.29720568656921387
481;0.7754793763160706
481;0.037343740463256836
482;0.03982734680175781
482;1.3815820217132568
482;0.29149770736694336
482;0.010546207427978516
482;0.004280805587768555
482;0.013167381286621094
482;27.967758178710938
482;1.940650224685669
482;0.09991121292114258
482;0.0966615080833435
482;0.7216925919055939
482;0.2246840000152588
482;0.030028581619262695
482;0.020295381546020508
482;0.10961675643920898
482;0.05411267280578613
482;0.37670421600341797
482;0.16525959968566895
482;0.6190414428710938
482;11.34559440612793
482;0.005078792572021484
482;0.16993093490600586
482;0.25678038597106934
482;0.1462235450744629
482;0.15659940242767334
482;0.0011708736419677734
482;0.0032906532287597656
482;0.04137301445007324
482;0.11372160911560059
482;0.546079158782959
482;11.521360397338867
482;0.07581520080566406
483;0.05986642837524414
483;0.1507788896560669
483;0.0515596866607666
483;0.06838369369506836
483;0.09684908390045166
483;0.05544590950012207
483;0.1345691680908203
483;1.5247459411621094
483;3.116814613342285
483;0.01049041748046875
483;0.3514566421508789
483;0.14901518821716309
483;30.00091552734375
483;0.10097074508666992
483;2.1093263626098633
483;0.04203295707702637
483;2.5573511123657227
483;0.08820390701293945
483;0.14269232749938965
483;0.17265820503234863
483;1.2881925106048584
483;10.547125816345215
483;2.1546988487243652
483;0.27234697341918945
483;0.4228053092956543
483;0.034403085708618164
483;0.029914498329162598
483;0.921088695526123
483;0.4324917793273926
483;0.7939457893371582
483;10.41486930847168
483;1.9638261795043945
483;0.011723518371582031
484;0.12427997589111328
484;0.7161163091659546
484;0.033815622329711914
484;0.8016906380653381
484;0.5221595764160156
484;0.5266904830932617
484;10.443286895751953
484;0.009563446044921875
484;0.6265449523925781
484;0.6373512744903564
484;1.7834583520889282
484;0.1005239486694336
484;0.1036674976348877
484;2.4186131954193115
484;0.01907801628112793
484;0.2826542854309082
484;0.15121150016784668
484;0.14547431468963623
484;0.4534893035888672
484;0.00032067298889160156
484;0.06261515617370605
484;0.018178462982177734
484;9.5847806930542
484;0.18081283569335938
484;0.011953115463256836
484;0.25209474563598633
484;0.05322909355163574
484;0.0004074573516845703
484;0.11426019668579102
484;0.14163732528686523
484;26.035892486572266
484;0.009415864944458008
485;0.023200035095214844
485;0.08322453498840332
485;1.3192569017410278
485;0.23317670822143555
485;1.494147539138794
485;0.4420351982116699
485;0.4134824275970459
485;0.07694435119628906
485;0.13792991638183594
485;9.250716209411621
485;0.7712723612785339
485;2.116515874862671
485;0.2256464660167694
485;0.1616983413696289
485;2.9055306911468506
485;0.1345529556274414
485;0.40494728088378906
485;2.5320067405700684
485;0.4764866828918457
485;0.47434186935424805
485;0.08856844902038574
485;1.0196239948272705
485;10.577587127685547
485;0.01288604736328125
485;0.624025821685791
485;0.3290078639984131
485;0.055344581604003906
485;0.19777703285217285
485;0.1405487060546875
485;0.3893728256225586
485;0.7868306636810303
485;22.92511558532715
485;0.014075040817260742
486;0.07851123809814453
486;0.052288055419921875
486;1.166111946105957
486;0.060971617698669434
486;0.2592604160308838
486;0.2536311149597168
486;0.4158976078033447
486;0.1288743019104004
486;9.528921127319336
486;0.2868061065673828
486;0.6077804565429688
486;1.4293711185455322
486;0.2237553596496582
486;3.1537325382232666
486;0.005615949630737305
486;0.005980730056762695
486;1.489933729171753
486;0.375974178314209
486;0.2839851379394531
486;10.791149139404297
486;0.8487954139709473
486;0.2626466751098633
486;0.16170358657836914
486;0.11760783195495605
486;26.012821197509766
487;0.06580567359924316
487;0.35676807165145874
487;0.17404794692993164
487;0.722203254699707
487;2.390580415725708
487;0.549645185470581
487;1.2309273481369019
487;0.06786346435546875
487;0.5139379501342773
487;8.397563934326172
487;0.00021791458129882812
487;0.5875573754310608
487;2.227583885192871
487;0.47896283864974976
487;3.3619515895843506
487;0.0037724971771240234
487;0.35648393630981445
487;0.4005746841430664
487;0.10377955436706543
487;2.2468881607055664
487;0.5249290466308594
487;0.6265521049499512
487;0.44899439811706543
487;11.555206298828125
487;0.01068258285522461
487;0.3288002014160156
487;0.2697734832763672
487;0.409851610660553
487;0.27613258361816406
487;0.4844677448272705
487;23.070512771606445
487;0.38468074798583984
487;0.05845761299133301
487;1.263732671737671
488;0.05869412422180176
488;0.18941259384155273
488;0.3842771053314209
488;2.5324134826660156
488;0.08768928050994873
488;0.27167177200317383
488;0.40694713592529297
488;8.121786117553711
488;0.00032520294189453125
488;0.007966756820678711
488;0.8112626075744629
488;1.2856005430221558
488;3.1920461654663086
488;0.01782083511352539
488;0.5574741363525391
488;0.0461888313293457
488;0.06434822082519531
488;1.8172225952148438
488;0.031086444854736328
488;0.3679234981536865
488;0.0024912357330322266
488;12.338781356811523
488;0.25279855728149414
488;0.29447078704833984
488;0.2596980631351471
488;0.99615478515625
488;0.4708125591278076
488;24.636924743652344
488;0.842029333114624
489;0.13936424255371094
489;0.9060744047164917
489;0.43433523178100586
489;0.010173797607421875
489;2.327260732650757
489;2.2998902797698975
489;0.7190972566604614
489;0.5345063209533691
489;0.0393986701965332
489;0.33632946014404297
489;7.941502571105957
489;0.6260858774185181
489;0.35268545150756836
489;2.895920753479004
489;0.015210390090942383
489;0.1283726692199707
489;0.8620805740356445
489;0.06906652450561523
489;2.356292724609375
489;1.2668910026550293
489;0.0017962455749511719
489;0.5251448154449463
489;12.158594131469727
489;0.36077880859375
489;0.27730321884155273
489;0.07579612731933594
489;0.24314260482788086
489;0.8827648162841797
489;1.722869873046875
489;23.806720733642578
489;0.02647233009338379
489;0.7618188858032227
489;0.4780386686325073
490;0.21729278564453125
490;0.003429412841796875
490;1.0017943382263184
490;0.0457611083984375
490;0.14902520179748535
490;8.499017715454102
490;0.7949264049530029
490;0.09957051277160645
490;2.560605764389038
490;0.690747857093811
490;0.0012142658233642578
490;0.5507540702819824
490;0.3534247875213623
490;0.7171239852905273
490;0.2626228332519531
490;0.14325189590454102
490;1.3158297538757324
490;0.032672882080078125
490;0.7422170639038086
490;11.701498985290527
490;0.37467336654663086
490;0.1806640625
490;0.0050351619720458984
490;0.39662599563598633
490;0.8867745399475098
490;27.168283462524414
490;0.03566408157348633
490;0.09851837158203125
491;0.41793251037597656
491;1.0414083003997803
491;0.7950201034545898
491;0.9264564514160156
491;1.208786964416504
491;0.005619049072265625
491;8.602731704711914
491;0.6455739140510559
491;1.1000748872756958
491;0.31899547576904297
491;0.19839096069335938
491;0.03151512145996094
491;0.6700830459594727
491;0.0486302375793457
491;0.23397541046142578
491;0.560612678527832
491;0.29079389572143555
491;2.387247085571289
491;0.4795506000518799
491;0.1328589916229248
491;1.197016716003418
491;12.090295791625977
491;0.41552209854125977
491;0.049211978912353516
491;2.639458417892456
491;0.3880176544189453
491;0.5208978056907654
491;0.008588314056396484
491;25.920591354370117
491;0.14403295516967773
491;0.6363053321838379
491;0.8202133178710938
492;0.4797617793083191
492;0.6300464272499084
492;0.010777711868286133
492;0.10366010665893555
492;0.24662896990776062
492;0.4922165870666504
492;0.1365058422088623
492;9.464155197143555
492;0.1132778525352478
492;0.48342180252075195
492;0.024962186813354492
492;0.8393497467041016
492;0.2919044494628906
492;2.2973618507385254
492;0.1797785758972168
492;0.34630441665649414
492;1.1177366971969604
492;0.9151139259338379
492;0.5671312808990479
492;11.765922546386719
492;0.3167998790740967
492;0.40432119369506836
492;0.07258796691894531
492;0.4207221567630768
492;0.0052030086517333984
492;27.65484619140625
492;0.5610098838806152
492;0.19517254829406738
492;0.5214402675628662
493;0.21913480758666992
493;0.8007587790489197
493;1.1648752689361572
493;1.5280362367630005
493;0.10320138931274414
493;0.820518970489502
493;9.186840057373047
493;0.3330039978027344
493;0.6074067950248718
493;0.9716882705688477
493;0.2554631233215332
493;0.005963563919067383
493;0.0026328563690185547
493;0.15682578086853027
493;0.0719451904296875
493;0.17017388343811035
493;1.618209958076477
493;0.625985860824585
493;0.41481661796569824
493;0.7955865859985352
493;0.3647773265838623
493;11.093806266784668
493;0.0009992122650146484
493;0.3829774856567383
493;2.6593313217163086
493;0.002035856246948242
493;0.5513569116592407
493;0.7597885131835938
493;26.334346771240234
493;0.49990034103393555
493;0.15206360816955566
493;1.2144484519958496
494;0.2682373523712158
494;0.8886337876319885
494;0.1770186424255371
494;0.9159908890724182
494;0.011139631271362305
494;0.5732059478759766
494;8.989561080932617
494;0.06192326545715332
494;0.019670963287353516
494;0.7287310361862183
494;0.3659958839416504
494;0.11912131309509277
494;0.003382444381713867
494;0.004725456237792969
494;0.13570857048034668
494;0.08959102630615234
494;0.3394045829772949
494;1.4547475576400757
494;0.5817785263061523
494;0.8597474098205566
494;0.22547507286071777
494;0.368088960647583
494;9.82607364654541
494;0.7262680530548096
494;0.31137561798095703
494;2.68766188621521
494;26.72006607055664
494;0.6344766616821289
494;0.26572632789611816
494;1.272751808166504
494;0.018500328063964844
495;0.8106595277786255
495;1.1282436847686768
495;1.2117750644683838
495;1.796838641166687
495;0.004261016845703125
495;0.979280948638916
495;1.092503547668457
495;8.41411018371582
495;0.9902561902999878
495;1.0433855056762695
495;0.2589869499206543
495;0.006768226623535156
495;0.11824798583984375
495;0.021971702575683594
495;0.034575462341308594
495;3.8081681728363037
495;0.001112222671508789
495;0.6595993041992188
495;1.9580687284469604
495;0.5230042934417725
495;0.8392500877380371
495;0.545623779296875
495;0.29006099700927734
495;8.489313125610352
495;0.29828691482543945
495;0.25076818466186523
495;0.25898075103759766
495;0.5872042179107666
495;25.115909576416016
495;0.5843143463134766
495;0.28751659393310547
495;0.8509833812713623
496;0.017449140548706055
496;0.7343055009841919
496;0.8494670987129211
496;0.11353013664484024
496;0.35331201553344727
496;0.5739936828613281
496;7.850902557373047
496;0.26975297927856445
496;0.7910423278808594
496;0.19490504264831543
496;0.1679549217224121
496;0.025223255157470703
496;0.021821975708007812
496;0.7841979265213013
496;5.13581657409668
496;0.05061030387878418
496;0.0846242904663086
496;0.26577067375183105
496;0.050490379333496094
496;1.5226112604141235
496;0.007598161697387695
496;1.0591988563537598
496;11.56573486328125
496;0.2076106071472168
496;24.481597900390625
496;0.6516180038452148
496;0.009079456329345703
496;0.3162737786769867
497;0.39270639419555664
497;0.7210280895233154
497;0.14742469787597656
497;0.4644913077354431
497;0.06830783188343048
497;0.912956714630127
497;7.967317581176758
497;0.2512889504432678
497;1.5511486530303955
497;0.15381085872650146
497;0.11120176315307617
497;0.09099674224853516
497;0.10250329971313477
497;0.5655736923217773
497;2.057537078857422
497;0.17775464057922363
497;9.699705123901367
497;1.1319427490234375
497;3.444983959197998
497;0.2743676006793976
497;0.410831093788147
497;23.831478118896484
497;0.2624049186706543
497;0.43849611282348633
497;0.049432992935180664
498;0.013311147689819336
498;0.4905381202697754
498;0.057274267077445984
498;0.005004167556762695
498;0.6633057594299316
498;7.588106155395508
498;0.5949325561523438
498;0.024144887924194336
498;0.8243799805641174
498;2.278343915939331
498;0.24840593338012695
498;0.013112068176269531
498;1.0717025995254517
498;0.03187203407287598
498;9.59290599822998
498;0.002860546112060547
498;0.3361995220184326
498;23.198387145996094
498;0.2842831611633301
499;0.009987950325012207
499;1.0307453870773315
499;0.14045915007591248
499;0.5404555797576904
499;7.20899772644043
499;1.1139678955078125
499;0.0005767345428466797
499;0.010364770889282227
499;0.12663674354553223
499;2.2155821323394775
499;0.0059931278228759766
499;0.18033790588378906
499;0.07871556282043457
499;0.16106224060058594
499;0.9987126588821411
499;0.19229483604431152
499;0.022631406784057617
499;0.021432161331176758
499;0.022530794143676758
499;9.719367980957031
499;0.002309560775756836
499;0.6693854331970215
499;23.21036148071289
499;0.1428532600402832


==> data/vineyard-values-dgm.txt <==
x;y;label;epsilon
0;7.740636825561523;b;8.0
0;26.865087509155273;b;8.0
0;9.479021072387695;b;8.0
0;5.479718208312988;b;8.0
1;26.865087509155273;r;8.0
1;9.479021072387695;r;8.0
2;7.740636825561523;g;8.0
2;26.865087509155273;g;8.0
2;9.479021072387695;g;8.0
2;5.479718208312988;g;8.0
3;7.724336624145508;g;8.0
3;0.0077037811279296875;g;8.0
3;0.7441749572753906;g;8.0
3;0.5274567604064941;g;8.0
3;26.865087509155273;g;8.0
3;9.479021072387695;g;8.0
3;0.007609367370605469;g;8.0
3;5.466426372528076;g;8.0
4;0.01918506622314453;g;8.0
4;7.64857292175293;g;8.0
4;0.6986484527587891;g;8.0
4;0.4806056022644043;g;8.0
4;26.865087509155273;g;8.0
4;9.479021072387695;g;8.0
4;0.04423713684082031;g;8.0
4;5.42384147644043;g;8.0
5;7.614254951477051;g;8.0
5;0.06292057037353516;g;8.0
5;0.004389762878417969;g;8.0
5;0.6014595031738281;g;8.0
5;0.49958229064941406;g;8.0
5;26.865087509155273;g;8.0
5;0.02488231658935547;g;8.0
5;9.479021072387695;g;8.0
5;0.05985546112060547;g;8.0
5;5.375189304351807;g;8.0
6;0.029480934143066406;g;8.0
6;0.002048492431640625;g;8.0
6;0.008327484130859375;g;8.0
6;7.550387382507324;g;8.0
6;0.5643434524536133;g;8.0
6;0.08290863037109375;g;8.0
6;0.02789592742919922;g;8.0
6;0.4873237609863281;g;8.0
6;26.865087509155273;g;8.0
6;0.019906044006347656;g;8.0
6;9.479021072387695;g;8.0
6;5.320079326629639;g;8.0
7;0.02358531951904297;g;8.0
7;7.545846939086914;g;8.0
7;0.0066623687744140625;g;8.0
7;0.06470870971679688;g;8.0
7;0.68267822265625;g;8.0
7;0.4514741897583008;g;8.0
7;0.06632614135742188;g;8.0
7;0.022316932678222656;g;8.0
7;0.4954533576965332;g;8.0
7;26.865087509155273;g;8.0
7;0.01592540740966797;g;8.0
7;9.479021072387695;g;8.0
7;5.308693885803223;g;8.0
7;0.05492877960205078;g;8.0
8;0.04113197326660156;g;8.0
8;7.407092094421387;g;8.0
8;0.005329132080078125;g;8.0
8;0.08471298217773438;g;8.0
8;0.5034761428833008;g;8.0
8;0.0564117431640625;g;8.0
8;0.4646430015563965;g;8.0
8;0.017853736877441406;g;8.0
8;0.3963627815246582;g;8.0
8;26.865087509155273;g;8.0
8;5.255516529083252;g;8.0
8;9.479021072387695;g;8.0
8;0.005817413330078125;g;8.0
8;0.07990837097167969;g;8.0
9;0.03290557861328125;g;8.0
9;0.0042629241943359375;g;8.0
9;0.059032440185546875;g;8.0
9;7.373648643493652;g;8.0
9;0.5763702392578125;g;8.0
9;0.02097797393798828;g;8.0
9;0.04741954803466797;g;8.0
9;0.4530611038208008;g;8.0
9;0.060015201568603516;g;8.0
9;26.865087509155273;g;8.0
9;5.172670364379883;g;8.0
9;0.09988021850585938;g;8.0
9;9.479021072387695;g;8.0
9;0.0046539306640625;g;8.0
9;0.06392669677734375;g;8.0
10;7.281802177429199;g;8.0
10;0.00501251220703125;g;8.0
10;0.00341033935546875;g;8.0
10;0.10363292694091797;g;8.0
10;0.0010652542114257812;g;8.0
10;0.5246295928955078;g;8.0
10;0.01678180694580078;g;8.0
10;0.04038810729980469;g;8.0
10;0.4811892509460449;g;8.0
10;0.038425445556640625;g;8.0
10;0.05834197998046875;g;8.0
10;26.865087509155273;g;8.0
10;5.128955364227295;g;8.0
10;9.479021072387695;g;8.0
10;0.00372314453125;g;8.0
10;0.007117271423339844;g;8.0
10;0.08496856689453125;g;8.0
11;0.11663532257080078;g;8.0
11;7.192500114440918;g;8.0
11;0.004009246826171875;g;8.0
11;0.002727508544921875;g;8.0
11;0.08290576934814453;g;8.0
11;0.0008516311645507812;g;8.0
11;0.5671777725219727;g;8.0
11;0.013424873352050781;g;8.0
11;0.03389739990234375;g;8.0
11;0.43407106399536133;g;8.0
11;0.030740737915039062;g;8.0
11;0.04801225662231445;g;8.0
11;26.865087509155273;g;8.0
11;0.026393890380859375;g;8.0
11;9.479021072387695;g;8.0
11;0.002979278564453125;g;8.0
11;0.005694389343261719;g;8.0
11;0.06122779846191406;g;8.0
11;5.097412586212158;g;8.0
12;0.014339447021484375;g;8.0
12;0.0933084487915039;g;8.0
12;0.003208160400390625;g;8.0
12;7.09738826751709;g;8.0
12;0.06632518768310547;g;8.0
12;0.0006818771362304688;g;8.0
12;0.6238746643066406;g;8.0
12;0.010739326477050781;g;8.0
12;0.028921127319335938;g;8.0
12;0.22970056533813477;g;8.0
12;0.02459239959716797;g;8.0
12;0.4080214500427246;g;8.0
12;26.865087509155273;g;8.0
12;0.021114349365234375;g;8.0
12;9.479021072387695;g;8.0
12;0.002384185791015625;g;8.0
12;0.004555702209472656;g;8.0
12;0.04898262023925781;g;8.0
12;0.10879039764404297;g;8.0
12;5.055423736572266;g;8.0
13;0.011470794677734375;g;8.0
13;0.050960540771484375;g;8.0
13;7.059226036071777;g;8.0
13;0.002567291259765625;g;8.0
13;0.07674598693847656;g;8.0
13;0.10474395751953125;g;8.0
13;0.0005445480346679688;g;8.0
13;0.6086797714233398;g;8.0
13;0.008591651916503906;g;8.0
13;0.02422618865966797;g;8.0
13;0.2031569480895996;g;8.0
13;0.019674301147460938;g;8.0
13;0.01591634750366211;g;8.0
13;0.38924694061279297;g;8.0
13;26.865087509155273;g;8.0
13;0.0168914794921875;g;8.0
13;9.479021072387695;g;8.0
13;0.0019073486328125;g;8.0
13;0.017856597900390625;g;8.0
13;4.93749475479126;g;8.0
13;0.1342029571533203;g;8.0
14;0.009176254272460938;g;8.0
14;0.06187629699707031;g;8.0
14;0.05463981628417969;g;8.0
14;0.0020542144775390625;g;8.0
14;0.009053230285644531;g;8.0
14;0.04028892517089844;g;8.0
14;6.999696731567383;g;8.0
14;0.00043582916259765625;g;8.0
14;0.48694324493408203;g;8.0
14;0.006873130798339844;g;8.0
14;0.4095759391784668;g;8.0
14;0.02071380615234375;g;8.0
14;0.2710733413696289;g;8.0
14;0.19353532791137695;g;8.0
14;0.01573944091796875;g;8.0
14;0.3113975524902344;g;8.0
14;26.865087509155273;g;8.0
14;0.013513565063476562;g;8.0
14;9.479021072387695;g;8.0
14;0.11890506744384766;g;8.0
14;0.014286041259765625;g;8.0
14;4.931641101837158;g;8.0
14;0.137481689453125;g;8.0
15;0.0073413848876953125;g;8.0
15;0.03055095672607422;g;8.0
15;0.043712615966796875;g;8.0
15;0.00433349609375;g;8.0
15;0.007243156433105469;g;8.0
15;6.895113945007324;g;8.0
15;0.00034809112548828125;g;8.0
15;0.3895540237426758;g;8.0
15;0.005497932434082031;g;8.0
15;0.3700404167175293;g;8.0
15;0.2655982971191406;g;8.0
15;0.012591361999511719;g;8.0
15;0.23132896423339844;g;8.0
15;26.865087509155273;g;8.0
15;0.01081085205078125;g;8.0
15;0.0736246109008789;g;8.0
15;9.479021072387695;g;8.0
15;0.01586437225341797;g;8.0
15;4.847133159637451;g;8.0
15;0.1099853515625;g;8.0
16;0.0058727264404296875;g;8.0
16;0.02443981170654297;g;8.0
16;0.034969329833984375;g;8.0
16;6.893560409545898;g;8.0
16;0.003467559814453125;g;8.0
16;0.005793571472167969;g;8.0
16;0.03597545623779297;g;8.0
16;0.35091686248779297;g;8.0
16;0.004397392272949219;g;8.0
16;0.6504859924316406;g;8.0
16;0.2960319519042969;g;8.0
16;0.2124786376953125;g;8.0
16;0.010072708129882812;g;8.0
16;0.016512393951416016;g;8.0
16;0.02008819580078125;g;8.0
16;0.3466606140136719;g;8.0
16;26.865087509155273;g;8.0
16;0.0649566650390625;g;8.0
16;0.0025911331176757812;g;8.0
16;9.479021072387695;g;8.0
16;0.13589954376220703;g;8.0
16;0.01384735107421875;g;8.0
16;4.816817283630371;g;8.0
16;0.08798789978027344;g;8.0
17;0.0046977996826171875;g;8.0
17;6.870624542236328;g;8.0
17;0.027975082397460938;g;8.0
17;0.017891883850097656;g;8.0
17;0.002773284912109375;g;8.0
17;0.004633903503417969;g;8.0
17;0.0012102127075195312;g;8.0
17;0.1323223114013672;g;8.0
17;0.2942619323730469;g;8.0
17;0.0035181045532226562;g;8.0
17;0.6061391830444336;g;8.0
17;0.28353166580200195;g;8.0
17;0.16998291015625;g;8.0
17;0.008058547973632812;g;8.0
17;0.46358776092529297;g;8.0
17;0.01607036590576172;g;8.0
17;0.2773284912109375;g;8.0
17;26.865087509155273;g;8.0
17;0.0018930435180664062;g;8.0
17;4.797344207763672;g;8.0
17;0.05214500427246094;g;8.0
17;9.479021072387695;g;8.0
17;0.011305809020996094;g;8.0
17;0.03239917755126953;g;8.0
17;0.07039070129394531;g;8.0
17;0.060667991638183594;g;8.0
18;0.003757476806640625;g;8.0
18;0.13410282135009766;g;8.0
18;6.797793388366699;g;8.0
18;0.0084686279296875;g;8.0
18;0.0037069320678710938;g;8.0
18;0.0009679794311523438;g;8.0
18;0.12040424346923828;g;8.0
18;0.24982929229736328;g;8.0
18;0.30451393127441406;g;8.0
18;0.2290663719177246;g;8.0
18;0.016066551208496094;g;8.0
18;0.3964080810546875;g;8.0
18;0.4125380516052246;g;8.0
18;0.012856483459472656;g;8.0
18;0.22186279296875;g;8.0
18;26.865087509155273;g;8.0
18;0.14895153045654297;g;8.0
18;9.479021072387695;g;8.0
18;4.783908367156982;g;8.0
18;0.009946823120117188;g;8.0
18;0.05550670623779297;g;8.0
18;0.057066917419433594;g;8.0
18;0.02397632598876953;g;8.0
19;0.0030059814453125;g;8.0
19;0.1692972183227539;g;8.0
19;0.10728168487548828;g;8.0
19;0.011721611022949219;g;8.0
19;0.0029649734497070312;g;8.0
19;0.0007734298706054688;g;8.0
19;6.749080657958984;g;8.0
19;0.6219024658203125;g;8.0
19;0.02076435089111328;g;8.0
19;0.21849489212036133;g;8.0
19;0.24361038208007812;g;8.0
19;0.012852668762207031;g;8.0
19;0.40239906311035156;g;8.0
19;0.010285377502441406;g;8.0
19;0.177490234375;g;8.0
19;26.865087509155273;g;8.0
19;0.0132904052734375;g;8.0
19;4.721426486968994;g;8.0
19;9.479021072387695;g;8.0
19;7.724761962890625e-05;g;8.0
19;0.00804901123046875;g;8.0
19;0.01797199249267578;g;8.0
19;0.045055389404296875;g;8.0
19;0.09315681457519531;g;8.0
20;0.09058761596679688;g;8.0
20;0.1354379653930664;g;8.0
20;0.010289192199707031;g;8.0
20;0.0023717880249023438;g;8.0
20;0.1170806884765625;g;8.0
20;6.735346794128418;g;8.0
20;0.5349435806274414;g;8.0
20;0.01661205291748047;g;8.0
20;0.6527385711669922;g;8.0
20;0.19488906860351562;g;8.0
20;0.17427873611450195;g;8.0
20;0.010281562805175781;g;8.0
20;0.3373680114746094;g;8.0
20;0.3245658874511719;g;8.0
20;0.14199256896972656;g;8.0
20;26.865087509155273;g;8.0
20;4.7195916175842285;g;8.0
20;0.15409469604492188;g;8.0
20;9.479021072387695;g;8.0
20;6.198883056640625e-05;g;8.0
20;0.007152557373046875;g;8.0
20;0.014376640319824219;g;8.0
20;0.036045074462890625;g;8.0
20;0.08096790313720703;g;8.0
21;0.006054878234863281;g;8.0
21;0.07912349700927734;g;8.0
21;0.10834980010986328;g;8.0
21;0.008348464965820312;g;8.0
21;0.0018968582153320312;g;8.0
21;6.645642280578613;g;8.0
21;0.1497201919555664;g;8.0
21;0.4414501190185547;g;8.0
21;0.013289451599121094;g;8.0
21;0.3328742980957031;g;8.0
21;0.16473627090454102;g;8.0
21;0.00560760498046875;g;8.0
21;0.008225440979003906;g;8.0
21;0.05178642272949219;g;8.0
21;0.31656837463378906;g;8.0
21;0.11359405517578125;g;8.0
21;26.865087509155273;g;8.0
21;0.17356109619140625;g;8.0
21;4.648269176483154;g;8.0
21;0.1232757568359375;g;8.0
21;9.479021072387695;g;8.0
21;4.863739013671875e-05;g;8.0
21;0.0057239532470703125;g;8.0
21;0.07129955291748047;g;8.0
21;0.028835296630859375;g;8.0
21;0.00662994384765625;g;8.0
22;0.12292194366455078;g;8.0
22;0.06676387786865234;g;8.0
22;0.0055561065673828125;g;8.0
22;0.007396697998046875;g;8.0
22;0.0015172958374023438;g;8.0
22;6.6184797286987305;g;8.0
22;0.0867776870727539;g;8.0
22;0.034888267517089844;g;8.0
22;0.6243963241577148;g;8.0
22;0.010630607604980469;g;8.0
22;0.2663002014160156;g;8.0
22;0.004486083984375;g;8.0
22;0.13208866119384766;g;8.0
22;0.006579399108886719;g;8.0
22;0.3458986282348633;g;8.0
22;0.10550785064697266;g;8.0
22;0.09087562561035156;g;8.0
22;26.865087509155273;g;8.0
22;0.13884925842285156;g;8.0
22;4.608240127563477;g;8.0
22;9.479021072387695;g;8.0
22;3.910064697265625e-05;g;8.0
22;0.00514984130859375;g;8.0
22;0.0037078857421875;g;8.0
22;0.023067474365234375;g;8.0
22;0.05863666534423828;g;8.0
23;0.001308441162109375;g;8.0
23;0.05341053009033203;g;8.0
23;6.576916694641113;g;8.0
23;0.006314277648925781;g;8.0
23;0.05104637145996094;g;8.0
23;0.0012140274047851562;g;8.0
23;0.044180870056152344;g;8.0
23;0.06942272186279297;g;8.0
23;0.030485153198242188;g;8.0
23;0.5839567184448242;g;8.0
23;0.008503913879394531;g;8.0
23;0.05136871337890625;g;8.0
23;0.21303939819335938;g;8.0
23;0.4480419158935547;g;8.0
23;0.004009246826171875;g;8.0
23;0.005263328552246094;g;8.0
23;0.3038802146911621;g;8.0
23;0.09392738342285156;g;8.0
23;0.07270050048828125;g;8.0
23;26.865087509155273;g;8.0
23;0.11108016967773438;g;8.0
23;0.03536796569824219;g;8.0
23;9.479021072387695;g;8.0
23;3.147125244140625e-05;g;8.0
23;0.023695945739746094;g;8.0
23;0.004119873046875;g;8.0
23;0.0038967132568359375;g;8.0
23;0.018453598022460938;g;8.0
23;4.583432674407959;g;8.0
24;6.563997268676758;g;8.0
24;0.04272747039794922;g;8.0
24;0.040836334228515625;g;8.0
24;0.0053081512451171875;g;8.0
24;0.06301689147949219;g;8.0
24;0.03534412384033203;g;8.0
24;0.05553722381591797;g;8.0
24;0.024862289428710938;g;8.0
24;0.4671659469604492;g;8.0
24;0.006802558898925781;g;8.0
24;0.3694009780883789;g;8.0
24;0.4474940299987793;g;8.0
24;0.003208160400390625;g;8.0
24;0.037043094635009766;g;8.0
24;0.26298999786376953;g;8.0
24;0.07514190673828125;g;8.0
24;0.04150199890136719;g;8.0
24;26.865087509155273;g;8.0
24;0.08886337280273438;g;8.0
24;0.028293609619140625;g;8.0
24;9.479021072387695;g;8.0
24;2.574920654296875e-05;g;8.0
24;0.0036525726318359375;g;8.0
24;0.01895618438720703;g;8.0
24;4.581874370574951;g;8.0
24;0.1747570037841797;g;8.0
25;0.1435222625732422;g;8.0
25;6.521854400634766;g;8.0
25;0.03418254852294922;g;8.0
25;0.03445148468017578;g;8.0
25;0.05713081359863281;g;8.0
25;0.004754066467285156;g;8.0
25;0.028275489807128906;g;8.0
25;0.04442882537841797;g;8.0
25;0.02190113067626953;g;8.0
25;0.4030475616455078;g;8.0
25;0.005442619323730469;g;8.0
25;0.5926971435546875;g;8.0
25;0.3282499313354492;g;8.0
25;0.3732132911682129;g;8.0
25;0.00286865234375;g;8.0
25;0.21680498123168945;g;8.0
25;0.07081985473632812;g;8.0
25;0.02771139144897461;g;8.0
25;26.865087509155273;g;8.0
25;0.0710906982421875;g;8.0
25;0.022634506225585938;g;8.0
25;9.479021072387695;g;8.0
25;0.08568000793457031;g;8.0
25;0.015164375305175781;g;8.0
25;0.0029306411743164062;g;8.0
25;4.560763835906982;g;8.0
25;0.1425180435180664;g;8.0
26;0.014044761657714844;g;8.0
26;0.02365398406982422;g;8.0
26;0.00432586669921875;g;8.0
26;0.11851119995117188;g;8.0
26;0.004044532775878906;g;8.0
26;0.02922344207763672;g;8.0
26;6.463271141052246;g;8.0
26;0.022620201110839844;g;8.0
26;0.03554248809814453;g;8.0
26;0.017699241638183594;g;8.0
26;0.33342742919921875;g;8.0
26;0.4010343551635742;g;8.0
26;0.2985706329345703;g;8.0
26;0.0022945404052734375;g;8.0
26;9.5367431640625e-05;g;8.0
26;0.34366798400878906;g;8.0
26;0.060418128967285156;g;8.0
26;0.022168636322021484;g;8.0
26;26.865087509155273;g;8.0
26;0.056873321533203125;g;8.0
26;0.018108367919921875;g;8.0
26;9.479021072387695;g;8.0
26;0.0026292800903320312;g;8.0
26;0.012131690979003906;g;8.0
26;0.11255073547363281;g;8.0
26;0.16550731658935547;g;8.0
26;0.011069297790527344;g;8.0
26;4.5305891036987305;g;8.0
27;0.011235237121582031;g;8.0
27;0.15410804748535156;g;8.0
27;0.003459930419921875;g;8.0
27;0.01313018798828125;g;8.0
27;0.02463817596435547;g;8.0
27;6.458534240722656;g;8.0
27;0.0036039352416992188;g;8.0
27;0.015252113342285156;g;8.0
27;0.018095970153808594;g;8.0
27;0.09729385375976562;g;8.0
27;0.01574993133544922;g;8.0
27;0.16193580627441406;g;8.0
27;0.552189826965332;g;8.0
27;0.3375892639160156;g;8.0
27;0.2612485885620117;g;8.0
27;0.0020503997802734375;g;8.0
27;0.35980701446533203;g;8.0
27;0.056351661682128906;g;8.0
27;0.013609886169433594;g;8.0
27;26.865087509155273;g;8.0
27;0.045497894287109375;g;8.0
27;0.014486312866210938;g;8.0
27;9.479021072387695;g;8.0
27;0.09274768829345703;g;8.0
27;0.0021028518676757812;g;8.0
27;0.009705543518066406;g;8.0
27;0.008854866027832031;g;8.0
27;4.494083881378174;g;8.0
27;0.01653766632080078;g;8.0
28;0.008988380432128906;g;8.0
28;0.0022001266479492188;g;8.0
28;0.10413551330566406;g;8.0
28;6.409883499145508;g;8.0
28;0.02091503143310547;g;8.0
28;0.010817527770996094;g;8.0
28;0.010022163391113281;g;8.0
28;0.012202262878417969;g;8.0
28;0.014475822448730469;g;8.0
28;0.0778350830078125;g;8.0
28;0.012598991394042969;g;8.0
28;0.1295490264892578;g;8.0
28;0.5228538513183594;g;8.0
28;0.3037538528442383;g;8.0
28;0.0037336349487304688;g;8.0
28;0.24083518981933594;g;8.0
28;0.00164031982421875;g;8.0
28;0.35175323486328125;g;8.0
28;0.04843711853027344;g;8.0
28;0.0047931671142578125;g;8.0
28;26.865087509155273;g;8.0
28;0.03639793395996094;g;8.0
28;0.01158905029296875;g;8.0
28;9.479021072387695;g;8.0
28;0.0807657241821289;g;8.0
28;0.0018711090087890625;g;8.0
28;4.427521705627441;g;8.0
28;0.005051612854003906;g;8.0
28;0.007082939147949219;g;8.0
28;0.013230323791503906;g;8.0
29;0.006000518798828125;g;8.0
29;6.285980224609375;g;8.0
29;0.09214401245117188;g;8.0
29;0.03919792175292969;g;8.0
29;0.009606361389160156;g;8.0
29;0.008017539978027344;g;8.0
29;0.15302467346191406;g;8.0
29;0.011580467224121094;g;8.0
29;0.008174896240234375;g;8.0
29;0.011323928833007812;g;8.0
29;0.11043548583984375;g;8.0
29;0.431610107421875;g;8.0
29;0.2123584747314453;g;8.0
29;0.0014657974243164062;g;8.0
29;0.40361785888671875;g;8.0
29;0.044979095458984375;g;8.0
29;26.865087509155273;g;8.0
29;0.029117584228515625;g;8.0
29;0.009271621704101562;g;8.0
29;9.479021072387695;g;8.0
29;0.06612205505371094;g;8.0
29;4.415593147277832;g;8.0
29;0.0014972686767578125;g;8.0
29;0.24540328979492188;g;8.0
29;0.005665779113769531;g;8.0
29;0.010584831237792969;g;8.0
30;6.253938674926758;g;8.0
30;0.11198234558105469;g;8.0
30;0.034392356872558594;g;8.0
30;0.008447647094726562;g;8.0
30;0.006413459777832031;g;8.0
30;0.009264945983886719;g;8.0
30;0.19388580322265625;g;8.0
30;0.009059906005859375;g;8.0
30;0.5244359970092773;g;8.0
30;0.09259605407714844;g;8.0
30;0.3747596740722656;g;8.0
30;0.00142669677734375;g;8.0
30;0.37960147857666016;g;8.0
30;0.0011720657348632812;g;8.0
30;0.03899383544921875;g;8.0
30;0.022594451904296875;g;8.0
30;26.865087509155273;g;8.0
30;0.023294448852539062;g;8.0
30;0.2069845199584961;g;8.0
30;9.479021072387695;g;8.0
30;0.0013446807861328125;g;8.0
30;0.05800056457519531;g;8.0
30;4.376461982727051;g;8.0
30;0.004532814025878906;g;8.0
30;0.008467674255371094;g;8.0
31;0.09921550750732422;g;8.0
31;0.027919769287109375;g;8.0
31;0.0068492889404296875;g;8.0
31;0.005129814147949219;g;8.0
31;0.007411003112792969;g;8.0
31;6.162436485290527;g;8.0
31;0.0080413818359375;g;8.0
31;0.4990701675415039;g;8.0
31;0.2939586639404297;g;8.0
31;0.001140594482421875;g;8.0
31;0.0010480880737304688;g;8.0
31;0.33568286895751953;g;8.0
31;0.00800323486328125;g;8.0
31;0.035739898681640625;g;8.0
31;0.41287899017333984;g;8.0
31;26.865087509155273;g;8.0
31;0.018634796142578125;g;8.0
31;0.046181678771972656;g;8.0
31;9.479021072387695;g;8.0
31;4.343930244445801;g;8.0
31;0.00107574462890625;g;8.0
31;0.30675411224365234;g;8.0
31;0.0036268234252929688;g;8.0
31;0.006773948669433594;g;8.0
32;0.08598136901855469;g;8.0
32;0.006155967712402344;g;8.0
32;0.02472209930419922;g;8.0
32;6.141111373901367;g;8.0
32;0.005928993225097656;g;8.0
32;0.32914161682128906;g;8.0
32;0.006443977355957031;g;8.0
32;0.39925670623779297;g;8.0
32;0.0225830078125;g;8.0
32;0.2609691619873047;g;8.0
32;0.000911712646484375;g;8.0
32;5.7220458984375e-06;g;8.0
32;0.29137706756591797;g;8.0
32;0.5892782211303711;g;8.0
32;0.0026845932006835938;g;8.0
32;0.032088279724121094;g;8.0
32;0.33030223846435547;g;8.0
32;0.39570045471191406;g;8.0
32;26.865087509155273;g;8.0
32;0.03011035919189453;g;8.0
32;0.009076118469238281;g;8.0
32;0.19559955596923828;g;8.0
32;9.479021072387695;g;8.0
32;4.325156211853027;g;8.0
32;9.5367431640625e-05;g;8.0
32;0.25301647186279297;g;8.0
32;0.0029020309448242188;g;8.0
32;0.005419731140136719;g;8.0
33;0.2807884216308594;g;8.0
33;6.124213218688965;g;8.0
33;0.02502918243408203;g;8.0
33;0.0022134780883789062;g;8.0
33;0.004742622375488281;g;8.0
33;0.0057888031005859375;g;8.0
33;0.32971668243408203;g;8.0
33;0.21516799926757812;g;8.0
33;0.0070972442626953125;g;8.0
33;0.000728607177734375;g;8.0
33;0.5299720764160156;g;8.0
33;0.2390727996826172;g;8.0
33;0.5239477157592773;g;8.0
33;1.9073486328125e-05;g;8.0
33;0.030925750732421875;g;8.0
33;0.3723297119140625;g;8.0
33;26.865087509155273;g;8.0
33;0.025098800659179688;g;8.0
33;4.276312828063965;g;8.0
33;0.007260322570800781;g;8.0
33;9.479021072387695;g;8.0
33;0.015228271484375;g;8.0
33;0.22684478759765625;g;8.0
33;0.1360321044921875;g;8.0
33;0.004336357116699219;g;8.0
34;0.24440383911132812;g;8.0
34;0.22815799713134766;g;8.0
34;0.02199268341064453;g;8.0
34;6.124124526977539;g;8.0
34;0.0017709732055664062;g;8.0
34;0.0037946701049804688;g;8.0
34;0.00463104248046875;g;8.0
34;0.2873086929321289;g;8.0
34;0.19138717651367188;g;8.0
34;0.3742504119873047;g;8.0
34;0.000583648681640625;g;8.0
34;0.4583902359008789;g;8.0
34;0.5424575805664062;g;8.0
34;0.12435340881347656;g;8.0
34;0.02570343017578125;g;8.0
34;0.2978630065917969;g;8.0
34;26.865087509155273;g;8.0
34;4.249641418457031;g;8.0
34;0.02157878875732422;g;8.0
34;0.005808830261230469;g;8.0
34;0.10220050811767578;g;8.0
34;9.479021072387695;g;8.0
34;0.0005216598510742188;g;8.0
34;0.13176727294921875;g;8.0
34;0.1974163055419922;g;8.0
34;0.0034685134887695312;g;8.0
35;0.1825265884399414;g;8.0
35;0.20018959045410156;g;8.0
35;0.019733428955078125;g;8.0
35;0.0014162063598632812;g;8.0
35;6.046004295349121;g;8.0
35;0.00411224365234375;g;8.0
35;0.26377391815185547;g;8.0
35;0.011425971984863281;g;8.0
35;0.015687942504882812;g;8.0
35;0.17303180694580078;g;8.0
35;0.3416757583618164;g;8.0
35;0.3312540054321289;g;8.0
35;0.0004673004150390625;g;8.0
35;0.5055150985717773;g;8.0
35;0.09948348999023438;g;8.0
35;0.2495412826538086;g;8.0
35;26.865087509155273;g;8.0
35;4.243744850158691;g;8.0
35;0.017920494079589844;g;8.0
35;0.004647254943847656;g;8.0
35;0.2050323486328125;g;8.0
35;9.479021072387695;g;8.0
35;0.16173458099365234;g;8.0
35;0.10877323150634766;g;8.0
35;0.0027742385864257812;g;8.0
36;0.17550373077392578;g;8.0
36;0.14602184295654297;g;8.0
36;0.016315460205078125;g;8.0
36;6.29425048828125e-05;g;8.0
36;5.990677833557129;g;8.0
36;0.0011320114135742188;g;8.0
36;0.10610103607177734;g;8.0
36;0.2313251495361328;g;8.0
36;0.15216827392578125;g;8.0
36;0.31259727478027344;g;8.0
36;0.4376554489135742;g;8.0
36;0.09097003936767578;g;8.0
36;0.2523517608642578;g;8.0
36;0.03057098388671875;g;8.0
36;0.21333694458007812;g;8.0
36;26.865087509155273;g;8.0
36;0.008222579956054688;g;8.0
36;0.002758026123046875;g;8.0
36;4.207729339599609;g;8.0
36;0.17742156982421875;g;8.0
36;9.479021072387695;g;8.0
36;0.012371063232421875;g;8.0
36;0.1064605712890625;g;8.0
36;0.1438131332397461;g;8.0
36;0.0022192001342773438;g;8.0
37;0.12998580932617188;g;8.0
37;0.1561117172241211;g;8.0
37;0.014529228210449219;g;8.0
37;0.011251449584960938;g;8.0
37;0.00115966796875;g;8.0
37;0.0009050369262695312;g;8.0
37;5.973091125488281;g;8.0
37;0.005515098571777344;g;8.0
37;0.20953941345214844;g;8.0
37;0.06393718719482422;g;8.0
37;0.2500782012939453;g;8.0
37;0.5748653411865234;g;8.0
37;0.3901996612548828;g;8.0
37;0.08424663543701172;g;8.0
37;0.20188140869140625;g;8.0
37;0.3986024856567383;g;8.0
37;0.1782999038696289;g;8.0
37;26.865087509155273;g;8.0
37;0.0030536651611328125;g;8.0
37;4.201828956604004;g;8.0
37;0.1454620361328125;g;8.0
37;9.479021072387695;g;8.0
37;0.0001850128173828125;g;8.0
37;0.12614059448242188;g;8.0
37;0.21383953094482422;g;8.0
37;0.0017747879028320312;g;8.0
38;0.13830089569091797;g;8.0
38;0.10811042785644531;g;8.0
38;0.009000778198242188;g;8.0
38;0.012708663940429688;g;8.0
38;0.0007238388061523438;g;8.0
38;5.953490257263184;g;8.0
38;0.17282772064208984;g;8.0
38;0.1857595443725586;g;8.0
38;0.04662036895751953;g;8.0
38;0.003726959228515625;g;8.0
38;0.05525684356689453;g;8.0
38;0.22299671173095703;g;8.0
38;0.5266656875610352;g;8.0
38;0.005677223205566406;g;8.0
38;0.0047149658203125;g;8.0
38;0.07785415649414062;g;8.0
38;0.16150474548339844;g;8.0
38;0.3926858901977539;g;8.0
38;0.3517913818359375;g;8.0
38;0.15283966064453125;g;8.0
38;26.865087509155273;g;8.0
38;0.20551109313964844;g;8.0
38;4.179581642150879;g;8.0
38;0.0027170181274414062;g;8.0
38;0.12708568572998047;g;8.0
38;9.479021072387695;g;8.0
38;0.000148773193359375;g;8.0
38;0.19079113006591797;g;8.0
38;0.17864418029785156;g;8.0
38;0.0014200210571289062;g;8.0
39;0.0003337860107421875;g;8.0
39;0.09317779541015625;g;8.0
39;0.1462421417236328;g;8.0
39;0.006463050842285156;g;8.0
39;0.011370658874511719;g;8.0
39;0.0005788803100585938;g;8.0
39;5.938759803771973;g;8.0
39;0.07130050659179688;g;8.0
39;0.012869834899902344;g;8.0
39;0.1669321060180664;g;8.0
39;0.5241155624389648;g;8.0
39;0.20006179809570312;g;8.0
39;0.42133235931396484;g;8.0
39;0.07250690460205078;g;8.0
39;0.003772735595703125;g;8.0
39;0.0033941268920898438;g;8.0
39;0.12920379638671875;g;8.0
39;0.3141489028930664;g;8.0
39;0.28143310546875;g;8.0
39;0.3806324005126953;g;8.0
39;0.000179290771484375;g;8.0
39;0.12735652923583984;g;8.0
39;26.865087509155273;g;8.0
39;4.160392761230469;g;8.0
39;0.0021734237670898438;g;8.0
39;0.11193370819091797;g;8.0
39;9.479021072387695;g;8.0
39;0.000118255615234375;g;8.0
39;0.2487945556640625;g;8.0
39;0.1524505615234375;g;8.0
39;0.0011358261108398438;g;8.0
40;0.131500244140625;g;8.0
40;0.07717132568359375;g;8.0
40;0.005555152893066406;g;8.0
40;0.02696990966796875;g;8.0
40;0.00124359130859375;g;8.0
40;0.000438690185546875;g;8.0
40;0.00046253204345703125;g;8.0
40;0.0639801025390625;g;8.0
40;5.898688316345215;g;8.0
40;0.5371732711791992;g;8.0
40;0.4705543518066406;g;8.0
40;0.17839717864990234;g;8.0
40;0.04432487487792969;g;8.0
40;0.3621702194213867;g;8.0
40;0.0032291412353515625;g;8.0
40;0.003017425537109375;g;8.0
40;0.0013208389282226562;g;8.0
40;0.0690603256225586;g;8.0
40;0.103363037109375;g;8.0
40;0.25131893157958984;g;8.0
40;0.21749591827392578;g;8.0
40;0.3228473663330078;g;8.0
40;26.865087509155273;g;8.0
40;0.0029201507568359375;g;8.0
40;4.079439163208008;g;8.0
40;0.0017385482788085938;g;8.0
40;0.19193077087402344;g;8.0
40;9.479021072387695;g;8.0
40;9.5367431640625e-05;g;8.0
40;0.1276702880859375;g;8.0
40;0.22327423095703125;g;8.0
40;0.0009088516235351562;g;8.0
41;0.01055908203125;g;8.0
41;0.1807718276977539;g;8.0
41;0.06682586669921875;g;8.0
41;0.00027751922607421875;g;8.0
41;0.000995635986328125;g;8.0
41;0.00017070770263671875;g;8.0
41;0.023636817932128906;g;8.0
41;0.00036907196044921875;g;8.0
41;0.061279296875;g;8.0
41;5.867802619934082;g;8.0
41;0.012080192565917969;g;8.0
41;0.5528631210327148;g;8.0
41;0.1600494384765625;g;8.0
41;0.30084896087646484;g;8.0
41;0.0025081634521484375;g;8.0
41;0.04242134094238281;g;8.0
41;0.08269119262695312;g;8.0
41;0.3785429000854492;g;8.0
41;0.25827789306640625;g;8.0
41;26.865087509155273;g;8.0
41;0.0023365020751953125;g;8.0
41;0.18964004516601562;g;8.0
41;0.18005084991455078;g;8.0
41;0.0013914108276367188;g;8.0
41;9.479021072387695;g;8.0
41;7.62939453125e-05;g;8.0
41;0.1091928482055664;g;8.0
41;4.020811080932617;g;8.0
42;5.781625747680664;g;8.0
42;0.055054664611816406;g;8.0
42;0.02105998992919922;g;8.0
42;0.004857063293457031;g;8.0
42;8.392333984375e-05;g;8.0
42;0.00029468536376953125;g;8.0
42;0.05118370056152344;g;8.0
42;0.14899063110351562;g;8.0
42;0.009663581848144531;g;8.0
42;0.46460437774658203;g;8.0
42;0.4614572525024414;g;8.0
42;0.019826889038085938;g;8.0
42;0.014760017395019531;g;8.0
42;0.25965213775634766;g;8.0
42;0.3397712707519531;g;8.0
42;0.0016660690307617188;g;8.0
42;0.0021638870239257812;g;8.0
42;0.037123680114746094;g;8.0
42;0.06615257263183594;g;8.0
42;0.30283451080322266;g;8.0
42;0.22239017486572266;g;8.0
42;26.865087509155273;g;8.0
42;0.00186920166015625;g;8.0
42;0.15171241760253906;g;8.0
42;0.15769386291503906;g;8.0
42;0.0011129379272460938;g;8.0
42;9.479021072387695;g;8.0
42;6.103515625e-05;g;8.0
42;0.091217041015625;g;8.0
42;4.017500877380371;g;8.0
42;0.2259349822998047;g;8.0
43;5.776088714599609;g;8.0
43;0.22611045837402344;g;8.0
43;0.04795551300048828;g;8.0
43;0.018889427185058594;g;8.0
43;0.0038862228393554688;g;8.0
43;0.0017290115356445312;g;8.0
43;0.00023555755615234375;g;8.0
43;0.050690650939941406;g;8.0
43;0.11919212341308594;g;8.0
43;0.007731437683105469;g;8.0
43;0.37168407440185547;g;8.0
43;0.3835926055908203;g;8.0
43;0.575312614440918;g;8.0
43;0.011807441711425781;g;8.0
43;0.21471405029296875;g;8.0
43;0.3402280807495117;g;8.0
43;0.0017900466918945312;g;8.0
43;0.031723976135253906;g;8.0
43;0.052921295166015625;g;8.0
43;0.24226665496826172;g;8.0
43;0.18438434600830078;g;8.0
43;26.865087509155273;g;8.0
43;0.001495361328125;g;8.0
43;0.12137031555175781;g;8.0
43;0.22305583953857422;g;8.0
43;0.0008897781372070312;g;8.0
43;9.479021072387695;g;8.0
43;4.9591064453125e-05;g;8.0
43;4.006683349609375;g;8.0
43;0.0782318115234375;g;8.0
43;0.11973381042480469;g;8.0
44;0.22823238372802734;g;8.0
44;5.76638126373291;g;8.0
44;0.016851425170898438;g;8.0
44;0.00018787384033203125;g;8.0
44;0.04592704772949219;g;8.0
44;0.09535408020019531;g;8.0
44;0.006184577941894531;g;8.0
44;0.2973470687866211;g;8.0
44;0.3354835510253906;g;8.0
44;0.5746278762817383;g;8.0
44;0.010226249694824219;g;8.0
44;0.1862497329711914;g;8.0
44;0.30724048614501953;g;8.0
44;0.0015516281127929688;g;8.0
44;0.0018405914306640625;g;8.0
44;0.04233741760253906;g;8.0
44;0.19381237030029297;g;8.0
44;0.1614093780517578;g;8.0
44;26.865087509155273;g;8.0
44;0.0011959075927734375;g;8.0
44;0.09709548950195312;g;8.0
44;0.02019023895263672;g;8.0
44;0.0007123947143554688;g;8.0
44;0.20027732849121094;g;8.0
44;9.479021072387695;g;8.0
44;4.00543212890625e-05;g;8.0
44;3.9754390716552734;g;8.0
44;0.06154060363769531;g;8.0
44;0.0993967056274414;g;8.0
45;0.02776622772216797;g;8.0
45;0.06530475616455078;g;8.0
45;5.7504425048828125;g;8.0
45;0.0150604248046875;g;8.0
45;0.00019550323486328125;g;8.0
45;0.00014972686767578125;g;8.0
45;0.2004680633544922;g;8.0
45;0.07628250122070312;g;8.0
45;0.004946708679199219;g;8.0
45;0.23787784576416016;g;8.0
45;0.017302513122558594;g;8.0
45;0.3068733215332031;g;8.0
45;0.4597024917602539;g;8.0
45;0.018918991088867188;g;8.0
45;0.008423805236816406;g;8.0
45;0.5208644866943359;g;8.0
45;0.15314674377441406;g;8.0
45;0.2746753692626953;g;8.0
45;0.0012760162353515625;g;8.0
45;0.00147247314453125;g;8.0
45;0.033870697021484375;g;8.0
45;0.31376171112060547;g;8.0
45;0.059607505798339844;g;8.0
45;0.13680458068847656;g;8.0
45;26.865087509155273;g;8.0
45;0.001010894775390625;g;8.0
45;0.07767677307128906;g;8.0
45;3.948484420776367;g;8.0
45;0.0005693435668945312;g;8.0
45;9.479021072387695;g;8.0
45;0.16399383544921875;g;8.0
45;0.06853199005126953;g;8.0
45;0.05264568328857422;g;8.0
45;0.07969284057617188;g;8.0
46;0.20269203186035156;g;8.0
46;0.023294448852539062;g;8.0
46;5.340576171875e-05;g;8.0
46;0.012150764465332031;g;8.0
46;5.6675920486450195;g;8.0
46;0.17626953125;g;8.0
46;0.06102561950683594;g;8.0
46;0.003956794738769531;g;8.0
46;0.19030284881591797;g;8.0
46;0.2768421173095703;g;8.0
46;0.4830455780029297;g;8.0
46;0.0073394775390625;g;8.0
46;0.1336841583251953;g;8.0
46;0.26032447814941406;g;8.0
46;0.0011129379272460938;g;8.0
46;0.0009737014770507812;g;8.0
46;0.027095794677734375;g;8.0
46;0.3161277770996094;g;8.0
46;0.04768657684326172;g;8.0
46;0.11894989013671875;g;8.0
46;26.865087509155273;g;8.0
46;0.017169952392578125;g;8.0
46;0.11712837219238281;g;8.0
46;0.06214141845703125;g;8.0
46;3.914780616760254;g;8.0
46;0.006876945495605469;g;8.0
46;0.00045490264892578125;g;8.0
46;9.479021072387695;g;8.0
46;0.1626291275024414;g;8.0
46;0.041263580322265625;g;8.0
46;0.054825782775878906;g;8.0
46;0.0662832260131836;g;8.0
46;0.006504058837890625;g;8.0
47;0.009564399719238281;g;8.0
47;0.24242877960205078;g;8.0
47;0.1845073699951172;g;8.0
47;0.00015163421630859375;g;8.0
47;0.010828018188476562;g;8.0
47;5.653630256652832;g;8.0
47;0.020845413208007812;g;8.0
47;0.08768367767333984;g;8.0
47;0.04882049560546875;g;8.0
47;0.0031652450561523438;g;8.0
47;0.15224170684814453;g;8.0
47;0.5319576263427734;g;8.0
47;0.02192974090576172;g;8.0
47;0.38643646240234375;g;8.0
47;0.006005287170410156;g;8.0
47;0.02382659912109375;g;8.0
47;0.10914802551269531;g;8.0
47;0.0009088516235351562;g;8.0
47;0.3242607116699219;g;8.0
47;0.021677017211914062;g;8.0
47;0.27684593200683594;g;8.0
47;0.03814983367919922;g;8.0
47;0.0975484848022461;g;8.0
47;0.01878643035888672;g;8.0
47;26.865087509155273;g;8.0
47;0.10536766052246094;g;8.0
47;0.01085662841796875;g;8.0
47;0.049713134765625;g;8.0
47;0.038313865661621094;g;8.0
47;0.14323806762695312;g;8.0
47;0.00036334991455078125;g;8.0
47;3.9142637252807617;g;8.0
47;9.479021072387695;g;8.0
47;0.043860435485839844;g;8.0
47;0.035462379455566406;g;8.0
47;0.05302715301513672;g;8.0
48;0.009785652160644531;g;8.0
48;5.631134033203125;g;8.0
48;0.21693801879882812;g;8.0
48;0.009728431701660156;g;8.0
48;0.00012111663818359375;g;8.0
48;3.910064697265625e-05;g;8.0
48;0.0007619857788085938;g;8.0
48;0.009394645690917969;g;8.0
48;0.07014751434326172;g;8.0
48;0.018774986267089844;g;8.0
48;0.03905677795410156;g;8.0
48;0.0025320053100585938;g;8.0
48;0.12179279327392578;g;8.0
48;0.4912080764770508;g;8.0
48;0.01754283905029297;g;8.0
48;0.021528244018554688;g;8.0
48;0.012065887451171875;g;8.0
48;0.0052700042724609375;g;8.0
48;0.329742431640625;g;8.0
48;0.09603214263916016;g;8.0
48;0.0203857421875;g;8.0
48;0.29135894775390625;g;8.0
48;0.0007991790771484375;g;8.0
48;0.32274627685546875;g;8.0
48;0.01734161376953125;g;8.0
48;0.02245807647705078;g;8.0
48;0.03052043914794922;g;8.0
48;0.0854043960571289;g;8.0
48;0.020648956298828125;g;8.0
48;26.865087509155273;g;8.0
48;4.291534423828125e-05;g;8.0
48;0.09293651580810547;g;8.0
48;0.03977012634277344;g;8.0
48;0.03065013885498047;g;8.0
48;0.0003108978271484375;g;8.0
48;9.479021072387695;g;8.0
48;0.13253307342529297;g;8.0
48;3.90863037109375;g;8.0
48;0.027734756469726562;g;8.0
48;0.035088539123535156;g;8.0
48;0.04415130615234375;g;8.0
49;0.013591766357421875;g;8.0
49;0.007923126220703125;g;8.0
49;5.527850151062012;g;8.0
49;0.0001678466796875;g;8.0
49;9.632110595703125e-05;g;8.0
49;0.0006093978881835938;g;8.0
49;0.008730888366699219;g;8.0
49;0.007515907287597656;g;8.0
49;0.19332408905029297;g;8.0
49;0.05611705780029297;g;8.0
49;0.031246185302734375;g;8.0
49;0.0020246505737304688;g;8.0
49;0.4250783920288086;g;8.0
49;0.014033317565917969;g;8.0
49;0.0006618499755859375;g;8.0
49;0.2812175750732422;g;8.0
49;0.004276275634765625;g;8.0
49;0.017023086547851562;g;8.0
49;0.059433937072753906;g;8.0
49;0.0006475448608398438;g;8.0
49;0.2496490478515625;g;8.0
49;0.31374073028564453;g;8.0
49;0.013874053955078125;g;8.0
49;0.017966270446777344;g;8.0
49;0.02441692352294922;g;8.0
49;0.06949806213378906;g;8.0
49;26.865087509155273;g;8.0
49;0.07701587677001953;g;8.0
49;0.03181648254394531;g;8.0
49;0.02249908447265625;g;8.0
49;0.0044307708740234375;g;8.0
49;0.0002593994140625;g;8.0
49;0.20090579986572266;g;8.0
49;9.479021072387695;g;8.0
49;0.13010311126708984;g;8.0
49;3.900890350341797;g;8.0
49;0.02807140350341797;g;8.0
49;0.023866653442382812;g;8.0
49;0.035320281982421875;g;8.0
49;0.004132270812988281;g;8.0
50;0.010873794555664062;g;8.0
50;0.0075054168701171875;g;8.0
50;5.515979766845703;g;8.0
50;0.0027723312377929688;g;8.0
50;0.007739067077636719;g;8.0
50;0.00048732757568359375;g;8.0
50;0.006012916564941406;g;8.0
50;0.04489421844482422;g;8.0
50;0.17246723175048828;g;8.0
50;0.024997711181640625;g;8.0
50;0.0016202926635742188;g;8.0
50;0.3570070266723633;g;8.0
50;0.011225700378417969;g;8.0
50;0.24344253540039062;g;8.0
50;0.003787994384765625;g;8.0
50;0.052600860595703125;g;8.0
50;0.014605522155761719;g;8.0
50;0.0005741119384765625;g;8.0
50;0.29427528381347656;g;8.0
50;0.4931764602661133;g;8.0
50;0.014372825622558594;g;8.0
50;0.01953411102294922;g;8.0
50;0.061374664306640625;g;8.0
50;26.865087509155273;g;8.0
50;0.20833206176757812;g;8.0
50;0.025453567504882812;g;8.0
50;0.014568328857421875;g;8.0
50;0.11373329162597656;g;8.0
50;0.00022220611572265625;g;8.0
50;0.06430339813232422;g;8.0
50;9.479021072387695;g;8.0
50;0.011913299560546875;g;8.0
50;0.01874256134033203;g;8.0
50;3.79827880859375;g;8.0
50;0.02245616912841797;g;8.0
50;0.029314041137695312;g;8.0
51;0.008699417114257812;g;8.0
51;0.14377689361572266;g;8.0
51;5.466233253479004;g;8.0
51;0.11231422424316406;g;8.0
51;0.0068874359130859375;g;8.0
51;0.0026254653930664062;g;8.0
51;0.00040912628173828125;g;8.0
51;0.004809379577636719;g;8.0
51;0.03591442108154297;g;8.0
51;0.0002841949462890625;g;8.0
51;0.019998550415039062;g;8.0
51;0.0012960433959960938;g;8.0
51;0.3321533203125;g;8.0
51;0.008980751037597656;g;8.0
51;0.005875587463378906;g;8.0
51;0.0030431747436523438;g;8.0
51;0.20551109313964844;g;8.0
51;0.012157440185546875;g;8.0
51;0.038207054138183594;g;8.0
51;9.5367431640625e-07;g;8.0
51;0.26431751251220703;g;8.0
51;0.4866514205932617;g;8.0
51;0.011498451232910156;g;8.0
51;0.01562786102294922;g;8.0
51;0.04946136474609375;g;8.0
51;26.865087509155273;g;8.0
51;0.3582468032836914;g;8.0
51;0.013164520263671875;g;8.0
51;0.18688678741455078;g;8.0
51;0.02036285400390625;g;8.0
51;0.010111808776855469;g;8.0
51;0.00018596649169921875;g;8.0
51;0.05298423767089844;g;8.0
51;9.479021072387695;g;8.0
51;3.7890186309814453;g;8.0
51;0.009531021118164062;g;8.0
51;0.01796436309814453;g;8.0
51;0.016160964965820312;g;8.0
51;0.1007986068725586;g;8.0


==> data/vineyard-values-pso.txt <==
x;y;label;epsilon
0;7.740636825561523;b;8.0
0;26.865087509155273;b;8.0
0;9.479021072387695;b;8.0
0;5.479718208312988;b;8.0
1;26.865087509155273;r;8.0
1;9.479021072387695;r;8.0
2;7.740636825561523;g;8.0
2;26.865087509155273;g;8.0
2;9.479021072387695;g;8.0
2;5.479718208312988;g;8.0
3;6.9665727615356445;g;8.0
3;26.865087509155273;g;8.0
3;9.479021072387695;g;8.0
3;4.931746482849121;g;8.0
4;6.269915580749512;g;8.0
4;26.865087509155273;g;8.0
4;9.479021072387695;g;8.0
4;4.438571929931641;g;8.0
5;5.6429243087768555;g;8.0
5;26.865087509155273;g;8.0
5;9.479021072387695;g;8.0
5;3.9947147369384766;g;8.0
6;5.078631401062012;g;8.0
6;26.865087509155273;g;8.0
6;9.479021072387695;g;8.0
6;3.595243453979492;g;8.0
7;4.570768356323242;g;8.0
7;26.865087509155273;g;8.0
7;9.479021072387695;g;8.0
7;3.2357187271118164;g;8.0
8;4.113691329956055;g;8.0
8;26.865087509155273;g;8.0
8;9.479021072387695;g;8.0
8;2.91214656829834;g;8.0
9;3.702322006225586;g;8.0
9;26.865087509155273;g;8.0
9;9.479021072387695;g;8.0
9;2.620931625366211;g;8.0
10;3.332089424133301;g;8.0
10;26.865087509155273;g;8.0
10;9.479021072387695;g;8.0
10;2.3588380813598633;g;8.0
11;2.998880386352539;g;8.0
11;26.865087509155273;g;8.0
11;9.479021072387695;g;8.0
11;2.1229543685913086;g;8.0
12;2.6989927291870117;g;8.0
12;26.865087509155273;g;8.0
12;9.479021072387695;g;8.0
12;1.910658836364746;g;8.0
13;2.429093360900879;g;8.0
13;26.865087509155273;g;8.0
13;9.479021072387695;g;8.0
13;1.7195930480957031;g;8.0
14;2.1861839294433594;g;8.0
14;26.865087509155273;g;8.0
14;9.479021072387695;g;8.0
14;1.5476341247558594;g;8.0
15;1.9675655364990234;g;8.0
15;26.865087509155273;g;8.0
15;9.479021072387695;g;8.0
15;1.3928709030151367;g;8.0
16;1.7708091735839844;g;8.0
16;26.865087509155273;g;8.0
16;9.479021072387695;g;8.0
16;1.2535839080810547;g;8.0
17;1.5937280654907227;g;8.0
17;26.865087509155273;g;8.0
17;9.479021072387695;g;8.0
17;1.128225326538086;g;8.0
18;1.4343547821044922;g;8.0
18;26.865087509155273;g;8.0
18;9.479021072387695;g;8.0
18;1.0154027938842773;g;8.0
19;1.290919303894043;g;8.0
19;26.865087509155273;g;8.0
19;9.479021072387695;g;8.0
19;0.9138622283935547;g;8.0
20;1.1618270874023438;g;8.0
20;26.865087509155273;g;8.0
20;9.479021072387695;g;8.0
20;0.8224759101867676;g;8.0
21;1.045644760131836;g;8.0
21;26.865087509155273;g;8.0
21;9.479021072387695;g;8.0
21;0.7402281761169434;g;8.0
22;0.9410800933837891;g;8.0
22;26.865087509155273;g;8.0
22;9.479021072387695;g;8.0
22;0.6662054061889648;g;8.0
23;0.8469724655151367;g;8.0
23;26.865087509155273;g;8.0
23;9.479021072387695;g;8.0
23;0.5995850563049316;g;8.0
24;0.7622747421264648;g;8.0
24;26.865087509155273;g;8.0
24;9.479021072387695;g;8.0
24;0.5396265983581543;g;8.0
25;0.6860475540161133;g;8.0
25;26.865087509155273;g;8.0
25;9.479021072387695;g;8.0
25;0.48566389083862305;g;8.0
26;0.6174430847167969;g;8.0
26;26.865087509155273;g;8.0
26;9.479021072387695;g;8.0
26;0.43709754943847656;g;8.0
27;0.5556983947753906;g;8.0
27;26.865087509155273;g;8.0
27;9.479021072387695;g;8.0
27;0.3933877944946289;g;8.0
28;0.5001287460327148;g;8.0
28;26.865087509155273;g;8.0
28;9.479021072387695;g;8.0
28;0.3540492057800293;g;8.0
29;0.4501161575317383;g;8.0
29;26.865087509155273;g;8.0
29;9.479021072387695;g;8.0
29;0.31864404678344727;g;8.0
30;0.4051046371459961;g;8.0
30;26.865087509155273;g;8.0
30;9.479021072387695;g;8.0
30;0.28677940368652344;g;8.0
31;0.3645944595336914;g;8.0
31;26.865087509155273;g;8.0
31;9.479021072387695;g;8.0
31;0.2581014633178711;g;8.0
32;0.32813453674316406;g;8.0
32;26.865087509155273;g;8.0
32;9.479021072387695;g;8.0
32;0.23229122161865234;g;8.0
33;0.2953214645385742;g;8.0
33;26.865087509155273;g;8.0
33;9.479021072387695;g;8.0
33;0.2090620994567871;g;8.0
34;0.2657890319824219;g;8.0
34;26.865087509155273;g;8.0
34;9.479021072387695;g;8.0
34;0.1881556510925293;g;8.0
35;0.2392101287841797;g;8.0
35;26.865087509155273;g;8.0
35;9.479021072387695;g;8.0
35;0.1693401336669922;g;8.0
36;0.21528911590576172;g;8.0
36;26.865087509155273;g;8.0
36;9.479021072387695;g;8.0
36;0.1524062156677246;g;8.0
37;0.19375991821289062;g;8.0
37;26.865087509155273;g;8.0
37;9.479021072387695;g;8.0
37;0.13716554641723633;g;8.0
38;0.17438411712646484;g;8.0
38;26.865087509155273;g;8.0
38;9.479021072387695;g;8.0
38;0.12344884872436523;g;8.0
39;0.15694522857666016;g;8.0
39;26.865087509155273;g;8.0
39;9.479021072387695;g;8.0
39;0.11110401153564453;g;8.0
40;0.1412506103515625;g;8.0
40;26.865087509155273;g;8.0
40;9.479021072387695;g;8.0
40;0.09999370574951172;g;8.0
41;0.12712574005126953;g;8.0
41;26.865087509155273;g;8.0
41;9.479021072387695;g;8.0
41;0.08999443054199219;g;8.0
42;0.11441326141357422;g;8.0
42;26.865087509155273;g;8.0
42;9.479021072387695;g;8.0
42;0.08099508285522461;g;8.0
43;0.10297203063964844;g;8.0
43;26.865087509155273;g;8.0
43;9.479021072387695;g;8.0
43;0.07289552688598633;g;8.0
44;0.09267520904541016;g;8.0
44;26.865087509155273;g;8.0
44;9.479021072387695;g;8.0
44;0.06560611724853516;g;8.0
45;0.08340740203857422;g;8.0
45;26.865087509155273;g;8.0
45;9.479021072387695;g;8.0
45;0.05904531478881836;g;8.0
46;0.07506656646728516;g;8.0
46;26.865087509155273;g;8.0
46;9.479021072387695;g;8.0
46;0.05314064025878906;g;8.0
47;0.06756019592285156;g;8.0
47;26.865087509155273;g;8.0
47;9.479021072387695;g;8.0
47;0.04782676696777344;g;8.0
48;0.06080436706542969;g;8.0
48;26.865087509155273;g;8.0
48;9.479021072387695;g;8.0
48;0.043044090270996094;g;8.0
49;0.05472373962402344;g;8.0
49;26.865087509155273;g;8.0
49;9.479021072387695;g;8.0
49;0.038739681243896484;g;8.0
50;0.049251556396484375;g;8.0
50;26.865087509155273;g;8.0
50;9.479021072387695;g;8.0
50;0.0348658561706543;g;8.0
51;0.0443267822265625;g;8.0
51;26.865087509155273;g;8.0
51;9.479021072387695;g;8.0
51;0.03137922286987305;g;8.0


==> data/vineyard-weights-dgm.txt <==
x;y;label;epsilon
0;0.06586551666259766;b;1.035799264907837
0;0.8879599571228027;b;1.035799264907837
0;0.12950801849365234;b;1.035799264907837
0;0.7556123733520508;b;1.035799264907837
0;0.11768007278442383;b;1.035799264907837
0;0.3651905059814453;b;1.035799264907837
0;0.40458154678344727;b;1.035799264907837
0;0.020510196685791016;b;1.035799264907837
0;0.7879672050476074;b;1.035799264907837
0;0.16387319564819336;b;1.035799264907837
0;0.15041017532348633;b;1.035799264907837
0;0.17613983154296875;b;1.035799264907837
0;0.5542635917663574;b;1.035799264907837
0;0.4212174415588379;b;1.035799264907837
0;0.15512657165527344;b;1.035799264907837
0;0.175872802734375;b;1.035799264907837
0;0.5503573417663574;b;1.035799264907837
0;0.1821908950805664;b;1.035799264907837
0;0.2193312644958496;b;1.035799264907837
0;1.3514070510864258;b;1.035799264907837
0;0.07491731643676758;b;1.035799264907837
0;0.4098029136657715;b;1.035799264907837
0;0.05049324035644531;b;1.035799264907837
0;0.15681076049804688;b;1.035799264907837
0;0.32004880905151367;b;1.035799264907837
0;0.2231459617614746;b;1.035799264907837
0;1.183638572692871;b;1.035799264907837
0;0.012499809265136719;b;1.035799264907837
0;0.0870523452758789;b;1.035799264907837
0;0.11259269714355469;b;1.035799264907837
0;0.7937545776367188;b;1.035799264907837
0;0.12899255752563477;b;1.035799264907837
0;0.6720619201660156;b;1.035799264907837
0;0.4975423812866211;b;1.035799264907837
0;0.12510204315185547;b;1.035799264907837
0;0.1589345932006836;b;1.035799264907837
1;1.3514070510864258;r;1.035799264907837
1;1.183638572692871;r;1.035799264907837
2;0.06586551666259766;g;1.035799264907837
2;0.8879599571228027;g;1.035799264907837
2;0.12950801849365234;g;1.035799264907837
2;0.7556123733520508;g;1.035799264907837
2;0.11768007278442383;g;1.035799264907837
2;0.3651905059814453;g;1.035799264907837
2;0.40458154678344727;g;1.035799264907837
2;0.020510196685791016;g;1.035799264907837
2;0.7879672050476074;g;1.035799264907837
2;0.16387319564819336;g;1.035799264907837
2;0.15041017532348633;g;1.035799264907837
2;0.17613983154296875;g;1.035799264907837
2;0.5542635917663574;g;1.035799264907837
2;0.4212174415588379;g;1.035799264907837
2;0.15512657165527344;g;1.035799264907837
2;0.175872802734375;g;1.035799264907837
2;0.5503573417663574;g;1.035799264907837
2;0.1821908950805664;g;1.035799264907837
2;0.2193312644958496;g;1.035799264907837
2;1.3514070510864258;g;1.035799264907837
2;0.07491731643676758;g;1.035799264907837
2;0.4098029136657715;g;1.035799264907837
2;0.05049324035644531;g;1.035799264907837
2;0.15681076049804688;g;1.035799264907837
2;0.32004880905151367;g;1.035799264907837
2;0.2231459617614746;g;1.035799264907837
2;1.183638572692871;g;1.035799264907837
2;0.012499809265136719;g;1.035799264907837
2;0.0870523452758789;g;1.035799264907837
2;0.11259269714355469;g;1.035799264907837
2;0.7937545776367188;g;1.035799264907837
2;0.12899255752563477;g;1.035799264907837
2;0.6720619201660156;g;1.035799264907837
2;0.4975423812866211;g;1.035799264907837
2;0.12510204315185547;g;1.035799264907837
2;0.1589345932006836;g;1.035799264907837
3;0.07612848281860352;g;1.035799264907837
3;0.7979025840759277;g;1.035799264907837
3;0.11902809143066406;g;1.035799264907837
3;0.6963973045349121;g;1.035799264907837
3;0.09658002853393555;g;1.035799264907837
3;0.34241771697998047;g;1.035799264907837
3;0.3895602226257324;g;1.035799264907837
3;0.012471199035644531;g;1.035799264907837
3;0.7105312347412109;g;1.035799264907837
3;0.14873504638671875;g;1.035799264907837
3;0.13354063034057617;g;1.035799264907837
3;0.1847400665283203;g;1.035799264907837
3;0.517298698425293;g;1.035799264907837
3;0.39637231826782227;g;1.035799264907837
3;0.16843032836914062;g;1.035799264907837
3;0.14860010147094727;g;1.035799264907837
3;0.4632892608642578;g;1.035799264907837
3;0.1830730438232422;g;1.035799264907837
3;0.2031550407409668;g;1.035799264907837
3;1.2991676330566406;g;1.035799264907837
3;0.04672956466674805;g;1.035799264907837
3;0.3801078796386719;g;1.035799264907837
3;0.04280996322631836;g;1.035799264907837
3;0.14597654342651367;g;1.035799264907837
3;0.2096843719482422;g;1.035799264907837
3;0.20170831680297852;g;1.035799264907837
3;1.156099796295166;g;1.035799264907837
3;0.0030679702758789062;g;1.035799264907837
3;0.09794044494628906;g;1.035799264907837
3;0.11424493789672852;g;1.035799264907837
3;0.7580795288085938;g;1.035799264907837
3;0.10947608947753906;g;1.035799264907837
3;0.6194348335266113;g;1.035799264907837
3;0.46732282638549805;g;1.035799264907837
3;0.12602996826171875;g;1.035799264907837
3;0.14789247512817383;g;1.035799264907837
4;0.07735347747802734;g;1.035799264907837
4;0.7094936370849609;g;1.035799264907837
4;0.10942745208740234;g;1.035799264907837
4;0.6382031440734863;g;1.035799264907837
4;0.07437419891357422;g;1.035799264907837
4;0.3206367492675781;g;1.035799264907837
4;0.1324019432067871;g;1.035799264907837
4;0.39404296875;g;1.035799264907837
4;0.004540443420410156;g;1.035799264907837
4;0.6359729766845703;g;1.035799264907837
4;0.12998008728027344;g;1.035799264907837
4;0.11729717254638672;g;1.035799264907837
4;0.1905059814453125;g;1.035799264907837
4;0.48035383224487305;g;1.035799264907837
4;0.3726329803466797;g;1.035799264907837
4;0.15984439849853516;g;1.035799264907837
4;0.1230006217956543;g;1.035799264907837
4;0.38007307052612305;g;1.035799264907837
4;0.1688990592956543;g;1.035799264907837
4;0.18965673446655273;g;1.035799264907837
4;1.2481813430786133;g;1.035799264907837
4;0.017533302307128906;g;1.035799264907837
4;0.3514108657836914;g;1.035799264907837
4;0.035669803619384766;g;1.035799264907837
4;0.13571834564208984;g;1.035799264907837
4;0.18024778366088867;g;1.035799264907837
4;1.1296396255493164;g;1.035799264907837
4;0.10736703872680664;g;1.035799264907837
4;0.1126108169555664;g;1.035799264907837
4;0.7222986221313477;g;1.035799264907837
4;0.09129714965820312;g;1.035799264907837
4;0.5700445175170898;g;1.035799264907837
4;0.43781185150146484;g;1.035799264907837
4;0.12705564498901367;g;1.035799264907837
4;0.13848304748535156;g;1.035799264907837
5;0.07240009307861328;g;1.035799264907837
5;0.6241369247436523;g;1.035799264907837
5;0.10074567794799805;g;1.035799264907837
5;0.5818734169006348;g;1.035799264907837
5;0.05155229568481445;g;1.035799264907837
5;0.3000526428222656;g;1.035799264907837
5;0.09107398986816406;g;1.035799264907837
5;0.39635801315307617;g;1.035799264907837
5;0.5639557838439941;g;1.035799264907837
5;0.1085658073425293;g;1.035799264907837
5;0.10162925720214844;g;1.035799264907837
5;0.1945476531982422;g;1.035799264907837
5;0.4450554847717285;g;1.035799264907837
5;0.34946250915527344;g;1.035799264907837
5;0.1513071060180664;g;1.035799264907837
5;0.0998997688293457;g;1.035799264907837
5;0.29961633682250977;g;1.035799264907837
5;0.15293550491333008;g;1.035799264907837
5;0.17711639404296875;g;1.035799264907837
5;1.1988539695739746;g;1.035799264907837
5;0.0038061141967773438;g;1.035799264907837
5;0.3225746154785156;g;1.035799264907837
5;0.02933359146118164;g;1.035799264907837
5;0.1261305809020996;g;1.035799264907837
5;0.1564178466796875;g;1.035799264907837
5;1.1003913879394531;g;1.035799264907837
5;0.11327266693115234;g;1.035799264907837
5;0.10970544815063477;g;1.035799264907837
5;0.6861100196838379;g;1.035799264907837
5;0.07311534881591797;g;1.035799264907837
5;0.5236124992370605;g;1.035799264907837
5;0.4085426330566406;g;1.035799264907837
5;0.12833786010742188;g;1.035799264907837
5;0.12936782836914062;g;1.035799264907837
6;0.06771373748779297;g;1.035799264907837
6;0.5427660942077637;g;1.035799264907837
6;0.0921015739440918;g;1.035799264907837
6;0.5278139114379883;g;1.035799264907837
6;0.028788089752197266;g;1.035799264907837
6;0.2809171676635742;g;1.035799264907837
6;0.05352973937988281;g;1.035799264907837
6;0.3936748504638672;g;1.035799264907837
6;0.09879159927368164;g;1.035799264907837
6;0.4946174621582031;g;1.035799264907837
6;0.08720588684082031;g;1.035799264907837
6;0.19756555557250977;g;1.035799264907837
6;0.41133880615234375;g;1.035799264907837
6;0.3269462585449219;g;1.035799264907837
6;0.1442570686340332;g;1.035799264907837
6;0.08202362060546875;g;1.035799264907837
6;0.23510265350341797;g;1.035799264907837
6;0.13680076599121094;g;1.035799264907837
6;0.1679368019104004;g;1.035799264907837
6;1.152120590209961;g;1.035799264907837
6;0.009569644927978516;g;1.035799264907837
6;0.31565284729003906;g;1.035799264907837
6;0.02345752716064453;g;1.035799264907837
6;0.116058349609375;g;1.035799264907837
6;0.13281822204589844;g;1.035799264907837
6;1.0718803405761719;g;1.035799264907837
6;0.1179051399230957;g;1.035799264907837
6;0.10606575012207031;g;1.035799264907837
6;0.648831844329834;g;1.035799264907837
6;0.05755186080932617;g;1.035799264907837
6;0.47843265533447266;g;1.035799264907837
6;0.37944793701171875;g;1.035799264907837
6;0.12847232818603516;g;1.035799264907837
6;0.12082624435424805;g;1.035799264907837
7;0.06430196762084961;g;1.035799264907837
7;0.18248271942138672;g;1.035799264907837
7;0.4667372703552246;g;1.035799264907837
7;0.08368492126464844;g;1.035799264907837
7;0.4766049385070801;g;1.035799264907837
7;0.008169174194335938;g;1.035799264907837
7;0.26338815689086914;g;1.035799264907837
7;0.02248668670654297;g;1.035799264907837
7;0.38626575469970703;g;1.035799264907837
7;0.09807729721069336;g;1.035799264907837
7;0.4324026107788086;g;1.035799264907837
7;0.07474994659423828;g;1.035799264907837
7;0.19916486740112305;g;1.035799264907837
7;0.37858057022094727;g;1.035799264907837
7;0.3069276809692383;g;1.035799264907837
7;0.13820648193359375;g;1.035799264907837
7;0.06639766693115234;g;1.035799264907837
7;0.121673583984375;g;1.035799264907837
7;0.17980575561523438;g;1.035799264907837
7;1.1117124557495117;g;1.035799264907837
7;0.011552810668945312;g;1.035799264907837
7;0.31421518325805664;g;1.035799264907837
7;0.015758991241455078;g;1.035799264907837
7;0.10541915893554688;g;1.035799264907837
7;0.11051082611083984;g;1.035799264907837
7;1.0459327697753906;g;1.035799264907837
7;0.12098407745361328;g;1.035799264907837
7;0.10275506973266602;g;1.035799264907837
7;0.6089506149291992;g;1.035799264907837
7;0.04478311538696289;g;1.035799264907837
7;0.43414306640625;g;1.035799264907837
7;0.35105323791503906;g;1.035799264907837
7;0.12696599960327148;g;1.035799264907837
7;0.11188316345214844;g;1.035799264907837
8;0.06168651580810547;g;1.035799264907837
8;0.16828489303588867;g;1.035799264907837
8;0.40645503997802734;g;1.035799264907837
8;0.0753631591796875;g;1.035799264907837
8;0.4274115562438965;g;1.035799264907837
8;0.24660587310791016;g;1.035799264907837
8;0.0005559921264648438;g;1.035799264907837
8;0.3752284049987793;g;1.035799264907837
8;0.0967097282409668;g;1.035799264907837
8;0.3743581771850586;g;1.035799264907837
8;0.06401586532592773;g;1.035799264907837
8;0.19926071166992188;g;1.035799264907837
8;0.34618568420410156;g;1.035799264907837
8;0.2887859344482422;g;1.035799264907837
8;0.13412857055664062;g;1.035799264907837
8;0.05246114730834961;g;1.035799264907837
8;0.0011529922485351562;g;1.035799264907837
8;0.10796737670898438;g;1.035799264907837
8;0.19017982482910156;g;1.035799264907837
8;1.0773348808288574;g;1.035799264907837
8;0.010333538055419922;g;1.035799264907837
8;0.30928993225097656;g;1.035799264907837
8;0.00823831558227539;g;1.035799264907837
8;0.09490728378295898;g;1.035799264907837
8;0.09050989151000977;g;1.035799264907837
8;1.0225048065185547;g;1.035799264907837
8;0.12245512008666992;g;1.035799264907837
8;0.09817075729370117;g;1.035799264907837
8;0.5680971145629883;g;1.035799264907837
8;0.03404521942138672;g;1.035799264907837
8;0.39099788665771484;g;1.035799264907837
8;0.32390642166137695;g;1.035799264907837
8;0.12396764755249023;g;1.035799264907837
8;0.10279512405395508;g;1.035799264907837
9;0.059246063232421875;g;1.035799264907837
9;0.16080570220947266;g;1.035799264907837
9;0.008444786071777344;g;1.035799264907837
9;0.3602261543273926;g;1.035799264907837
9;0.06806087493896484;g;1.035799264907837
9;0.3826570510864258;g;1.035799264907837
9;0.23227500915527344;g;1.035799264907837
9;0.3610973358154297;g;1.035799264907837
9;0.09571266174316406;g;1.035799264907837
9;0.3219795227050781;g;1.035799264907837
9;0.05449104309082031;g;1.035799264907837
9;0.19820642471313477;g;1.035799264907837
9;0.31772327423095703;g;1.035799264907837
9;0.27252864837646484;g;1.035799264907837
9;0.12973928451538086;g;1.035799264907837
9;0.04249286651611328;g;1.035799264907837
9;0.010311126708984375;g;1.035799264907837
9;0.09464406967163086;g;1.035799264907837
9;0.1982579231262207;g;1.035799264907837
9;1.048262596130371;g;1.035799264907837
9;0.007132530212402344;g;1.035799264907837
9;0.30033111572265625;g;1.035799264907837
9;0.0038089752197265625;g;1.035799264907837
9;0.08442497253417969;g;1.035799264907837
9;0.07114887237548828;g;1.035799264907837
9;0.9785704612731934;g;1.035799264907837
9;0.12103080749511719;g;1.035799264907837
9;0.09427976608276367;g;1.035799264907837
9;0.527857780456543;g;1.035799264907837
9;0.024241924285888672;g;1.035799264907837
9;0.3503885269165039;g;1.035799264907837
9;0.29808902740478516;g;1.035799264907837
9;0.12163019180297852;g;1.035799264907837
9;0.09498405456542969;g;1.035799264907837
10;0.056319236755371094;g;1.035799264907837
10;0.15566349029541016;g;1.035799264907837
10;0.016963481903076172;g;1.035799264907837
10;0.31995296478271484;g;1.035799264907837
10;0.061532020568847656;g;1.035799264907837
10;0.34215688705444336;g;1.035799264907837
10;0.21955013275146484;g;1.035799264907837
10;0.3448915481567383;g;1.035799264907837
10;0.09401273727416992;g;1.035799264907837
10;0.2744112014770508;g;1.035799264907837
10;0.04616546630859375;g;1.035799264907837
10;0.19624614715576172;g;1.035799264907837
10;0.29180383682250977;g;1.035799264907837
10;0.25807952880859375;g;1.035799264907837
10;0.1250014305114746;g;1.035799264907837
10;0.03383350372314453;g;1.035799264907837
10;0.015644550323486328;g;1.035799264907837
10;0.08145475387573242;g;1.035799264907837
10;0.20415306091308594;g;1.035799264907837
10;1.024165153503418;g;1.035799264907837
10;0.0025620460510253906;g;1.035799264907837
10;0.28840208053588867;g;1.035799264907837
10;0.0010480880737304688;g;1.035799264907837
10;0.0742039680480957;g;1.035799264907837
10;0.05247783660888672;g;1.035799264907837
10;0.9239120483398438;g;1.035799264907837
10;0.11744308471679688;g;1.035799264907837
10;0.09041118621826172;g;1.035799264907837
10;0.48739051818847656;g;1.035799264907837
10;0.017072200775146484;g;1.035799264907837
10;0.31223487854003906;g;1.035799264907837
10;0.2734251022338867;g;1.035799264907837
10;0.11945819854736328;g;1.035799264907837
10;0.08747148513793945;g;1.035799264907837
11;0.05223560333251953;g;1.035799264907837
11;0.14956331253051758;g;1.035799264907837
11;0.024076461791992188;g;1.035799264907837
11;0.2857084274291992;g;1.035799264907837
11;0.0569767951965332;g;1.035799264907837
11;0.3076443672180176;g;1.035799264907837
11;0.2073984146118164;g;1.035799264907837
11;0.3317728042602539;g;1.035799264907837
11;0.09264898300170898;g;1.035799264907837
11;0.23009395599365234;g;1.035799264907837
11;0.03852367401123047;g;1.035799264907837
11;0.19343900680541992;g;1.035799264907837
11;0.2677145004272461;g;1.035799264907837
11;0.2436971664428711;g;1.035799264907837
11;0.11854743957519531;g;1.035799264907837
11;0.026549339294433594;g;1.035799264907837
11;0.020191192626953125;g;1.035799264907837
11;0.0683584213256836;g;1.035799264907837
11;0.20874977111816406;g;1.035799264907837
11;0.9903731346130371;g;1.035799264907837
11;0.27731800079345703;g;1.035799264907837
11;0.06464815139770508;g;1.035799264907837
11;0.035944461822509766;g;1.035799264907837
11;0.8647327423095703;g;1.035799264907837
11;0.11228370666503906;g;1.035799264907837
11;0.08830785751342773;g;1.035799264907837
11;0.44881296157836914;g;1.035799264907837
11;0.010058403015136719;g;1.035799264907837
11;0.27860498428344727;g;1.035799264907837
11;0.2493753433227539;g;1.035799264907837
11;0.11800861358642578;g;1.035799264907837
11;0.08068132400512695;g;1.035799264907837
12;0.04737567901611328;g;1.035799264907837
12;0.143157958984375;g;1.035799264907837
12;0.029903888702392578;g;1.035799264907837
12;0.2527942657470703;g;1.035799264907837
12;0.05405569076538086;g;1.035799264907837
12;0.27679014205932617;g;1.035799264907837
12;0.19573593139648438;g;1.035799264907837
12;0.3207120895385742;g;1.035799264907837
12;0.09138011932373047;g;1.035799264907837
12;0.18880558013916016;g;1.035799264907837
12;0.03178262710571289;g;1.035799264907837
12;0.18985557556152344;g;1.035799264907837
12;0.22953414916992188;g;1.035799264907837
12;0.11015796661376953;g;1.035799264907837
12;0.020467758178710938;g;1.035799264907837
12;0.024127483367919922;g;1.035799264907837
12;0.055457115173339844;g;1.035799264907837
12;0.21161365509033203;g;1.035799264907837
12;0.2583632469177246;g;1.035799264907837
12;0.9505290985107422;g;1.035799264907837
12;0.26701974868774414;g;1.035799264907837
12;0.05571174621582031;g;1.035799264907837
12;0.021245956420898438;g;1.035799264907837
12;0.8021035194396973;g;1.035799264907837
12;0.10594558715820312;g;1.035799264907837
12;0.0871124267578125;g;1.035799264907837
12;0.4123659133911133;g;1.035799264907837
12;0.0031032562255859375;g;1.035799264907837
12;0.24777698516845703;g;1.035799264907837
12;0.2263484001159668;g;1.035799264907837
12;0.1169881820678711;g;1.035799264907837
12;0.07439661026000977;g;1.035799264907837
13;0.04341316223144531;g;1.035799264907837
13;0.13639020919799805;g;1.035799264907837
13;0.03500509262084961;g;1.035799264907837
13;0.22163057327270508;g;1.035799264907837
13;0.05236482620239258;g;1.035799264907837
13;0.24948596954345703;g;1.035799264907837
13;0.18457984924316406;g;1.035799264907837
13;0.3111076354980469;g;1.035799264907837
13;0.09006071090698242;g;1.035799264907837
13;0.1508493423461914;g;1.035799264907837
13;0.025879383087158203;g;1.035799264907837
13;0.18558216094970703;g;1.035799264907837
13;0.21577787399291992;g;1.035799264907837
13;0.10131597518920898;g;1.035799264907837
13;0.01566314697265625;g;1.035799264907837
13;0.027521133422851562;g;1.035799264907837
13;0.04293107986450195;g;1.035799264907837
13;0.21341753005981445;g;1.035799264907837
13;0.24897336959838867;g;1.035799264907837
13;0.9068770408630371;g;1.035799264907837
13;0.25731611251831055;g;1.035799264907837
13;0.04734516143798828;g;1.035799264907837
13;0.007503986358642578;g;1.035799264907837
13;0.737520694732666;g;1.035799264907837
13;0.09874629974365234;g;1.035799264907837
13;0.08791780471801758;g;1.035799264907837
13;0.3774576187133789;g;1.035799264907837
13;0.21935749053955078;g;1.035799264907837
13;0.20495271682739258;g;1.035799264907837
13;0.11613273620605469;g;1.035799264907837
13;0.06837701797485352;g;1.035799264907837
14;0.039171695709228516;g;1.035799264907837
14;0.12910985946655273;g;1.035799264907837
14;0.03931093215942383;g;1.035799264907837
14;0.19233226776123047;g;1.035799264907837
14;0.051665306091308594;g;1.035799264907837
14;0.2252516746520996;g;1.035799264907837
14;0.1738438606262207;g;1.035799264907837
14;0.3025026321411133;g;1.035799264907837
14;0.0887289047241211;g;1.035799264907837
14;0.11609840393066406;g;1.035799264907837
14;0.02077627182006836;g;1.035799264907837
14;0.1806654930114746;g;1.035799264907837
14;0.20246315002441406;g;1.035799264907837
14;0.09226226806640625;g;1.035799264907837
14;0.01198577880859375;g;1.035799264907837
14;0.030457019805908203;g;1.035799264907837
14;0.030855655670166016;g;1.035799264907837
14;0.2142491340637207;g;1.035799264907837
14;0.23936891555786133;g;1.035799264907837
14;0.8607187271118164;g;1.035799264907837
14;0.24816322326660156;g;1.035799264907837
14;0.039568424224853516;g;1.035799264907837
14;0.6716222763061523;g;1.035799264907837
14;0.09082412719726562;g;1.035799264907837
14;0.08894681930541992;g;1.035799264907837
14;0.3447437286376953;g;1.035799264907837
14;0.19320011138916016;g;1.035799264907837
14;0.18480348587036133;g;1.035799264907837
14;0.11536598205566406;g;1.035799264907837
14;0.06257104873657227;g;1.035799264907837
15;0.03479480743408203;g;1.035799264907837
15;0.12145185470581055;g;1.035799264907837
15;0.042476654052734375;g;1.035799264907837
15;0.1684131622314453;g;1.035799264907837
15;0.05204916000366211;g;1.035799264907837
15;0.2036890983581543;g;1.035799264907837
15;0.16349220275878906;g;1.035799264907837
15;0.2945723533630371;g;1.035799264907837
15;0.08739042282104492;g;1.035799264907837
15;0.08394765853881836;g;1.035799264907837
15;0.016459941864013672;g;1.035799264907837
15;0.1750946044921875;g;1.035799264907837
15;0.18960142135620117;g;1.035799264907837
15;0.08323478698730469;g;1.035799264907837
15;0.009495258331298828;g;1.035799264907837
15;0.033161163330078125;g;1.035799264907837
15;0.019315242767333984;g;1.035799264907837
15;0.21420812606811523;g;1.035799264907837
15;0.22962570190429688;g;1.035799264907837
15;0.8124165534973145;g;1.035799264907837
15;0.23956680297851562;g;1.035799264907837
15;0.032360076904296875;g;1.035799264907837
15;0.6054058074951172;g;1.035799264907837
15;0.08216571807861328;g;1.035799264907837
15;0.08997821807861328;g;1.035799264907837
15;0.31413745880126953;g;1.035799264907837
15;0.16977643966674805;g;1.035799264907837
15;0.16573238372802734;g;1.035799264907837
15;0.11458969116210938;g;1.035799264907837
15;0.05697154998779297;g;1.035799264907837
16;0.030914306640625;g;1.035799264907837
16;0.11359548568725586;g;1.035799264907837
16;0.04470109939575195;g;1.035799264907837
16;0.14689397811889648;g;1.035799264907837
16;0.053127288818359375;g;1.035799264907837
16;0.18450069427490234;g;1.035799264907837
16;0.15346336364746094;g;1.035799264907837
16;0.2847614288330078;g;1.035799264907837
16;0.08495378494262695;g;1.035799264907837
16;0.05464887619018555;g;1.035799264907837
16;0.012986183166503906;g;1.035799264907837
16;0.16887950897216797;g;1.035799264907837
16;0.17711973190307617;g;1.035799264907837
16;0.07455158233642578;g;1.035799264907837
16;0.007656574249267578;g;1.035799264907837
16;0.035935401916503906;g;1.035799264907837
16;0.008387565612792969;g;1.035799264907837
16;0.21460437774658203;g;1.035799264907837
16;0.21968412399291992;g;1.035799264907837
16;0.7633724212646484;g;1.035799264907837
16;0.22982168197631836;g;1.035799264907837
16;0.025635242462158203;g;1.035799264907837
16;0.5398216247558594;g;1.035799264907837
16;0.07326126098632812;g;1.035799264907837
16;0.0906820297241211;g;1.035799264907837
16;0.2856898307800293;g;1.035799264907837
16;0.14894771575927734;g;1.035799264907837
16;0.14786863327026367;g;1.035799264907837
16;0.1115407943725586;g;1.035799264907837
16;0.051677703857421875;g;1.035799264907837
17;0.02718830108642578;g;1.035799264907837
17;0.10518789291381836;g;1.035799264907837
17;0.04613208770751953;g;1.035799264907837
17;0.12741374969482422;g;1.035799264907837
17;0.05488729476928711;g;1.035799264907837
17;0.1676325798034668;g;1.035799264907837
17;0.14383649826049805;g;1.035799264907837
17;0.27202796936035156;g;1.035799264907837
17;0.08090496063232422;g;1.035799264907837
17;0.027742385864257812;g;1.035799264907837
17;0.010539054870605469;g;1.035799264907837
17;0.1622762680053711;g;1.035799264907837
17;0.1650390625;g;1.035799264907837
17;0.065765380859375;g;1.035799264907837
17;0.006282806396484375;g;1.035799264907837
17;0.03864622116088867;g;1.035799264907837
17;0.21472978591918945;g;1.035799264907837
17;0.2100839614868164;g;1.035799264907837
17;0.7139158248901367;g;1.035799264907837
17;0.22014093399047852;g;1.035799264907837
17;0.01934814453125;g;1.035799264907837
17;0.4759249687194824;g;1.035799264907837
17;0.06496047973632812;g;1.035799264907837
17;0.09149551391601562;g;1.035799264907837
17;0.2577366828918457;g;1.035799264907837
17;0.12862062454223633;g;1.035799264907837
17;0.13118696212768555;g;1.035799264907837
17;0.007693767547607422;g;1.035799264907837
17;0.11017847061157227;g;1.035799264907837
17;0.04653215408325195;g;1.035799264907837
18;0.023596763610839844;g;1.035799264907837
18;0.09644842147827148;g;1.035799264907837
18;0.046797752380371094;g;1.035799264907837
18;0.1238851547241211;g;1.035799264907837
18;0.05698585510253906;g;1.035799264907837
18;0.15278053283691406;g;1.035799264907837
18;0.13459014892578125;g;1.035799264907837
18;0.2578248977661133;g;1.035799264907837
18;0.0766139030456543;g;1.035799264907837
18;0.0032067298889160156;g;1.035799264907837
18;0.00887441635131836;g;1.035799264907837
18;0.15538501739501953;g;1.035799264907837
18;0.1533818244934082;g;1.035799264907837
18;0.05705070495605469;g;1.035799264907837
18;0.005305290222167969;g;1.035799264907837
18;0.04127359390258789;g;1.035799264907837
18;0.21435832977294922;g;1.035799264907837
18;0.20114994049072266;g;1.035799264907837
18;0.6646261215209961;g;1.035799264907837
18;0.21095943450927734;g;1.035799264907837
18;0.01351308822631836;g;1.035799264907837
18;0.4177279472351074;g;1.035799264907837
18;0.0580286979675293;g;1.035799264907837
18;0.09232234954833984;g;1.035799264907837
18;0.23028087615966797;g;1.035799264907837
18;0.10929393768310547;g;1.035799264907837
18;0.11569643020629883;g;1.035799264907837
18;0.01210784912109375;g;1.035799264907837
18;0.10848093032836914;g;1.035799264907837
18;0.041544437408447266;g;1.035799264907837
19;0.020196914672851562;g;1.035799264907837
19;0.08751726150512695;g;1.035799264907837
19;0.04639482498168945;g;1.035799264907837
19;0.059189796447753906;g;1.035799264907837
19;0.13964366912841797;g;1.035799264907837
19;0.1256694793701172;g;1.035799264907837
19;0.24239253997802734;g;1.035799264907837
19;0.07215070724487305;g;1.035799264907837
19;0.007906436920166016;g;1.035799264907837
19;0.14833831787109375;g;1.035799264907837
19;0.1420583724975586;g;1.035799264907837
19;0.048571109771728516;g;1.035799264907837
19;0.004638671875;g;1.035799264907837
19;0.04380512237548828;g;1.035799264907837
19;0.2131643295288086;g;1.035799264907837
19;0.1933302879333496;g;1.035799264907837
19;0.6160969734191895;g;1.035799264907837
19;0.20232152938842773;g;1.035799264907837
19;0.1238565444946289;g;1.035799264907837
19;0.008187294006347656;g;1.035799264907837
19;0.36573219299316406;g;1.035799264907837
19;0.05185556411743164;g;1.035799264907837
19;0.09298276901245117;g;1.035799264907837
19;0.20338821411132812;g;1.035799264907837
19;0.09073543548583984;g;1.035799264907837
19;0.10152053833007812;g;1.035799264907837
19;0.014389514923095703;g;1.035799264907837
19;0.10648918151855469;g;1.035799264907837
19;0.036547183990478516;g;1.035799264907837
20;0.01700878143310547;g;1.035799264907837
20;0.07846212387084961;g;1.035799264907837
20;0.045022010803222656;g;1.035799264907837
20;0.061501502990722656;g;1.035799264907837
20;0.12801551818847656;g;1.035799264907837
20;0.11699390411376953;g;1.035799264907837
20;0.22606658935546875;g;1.035799264907837
20;0.06768941879272461;g;1.035799264907837
20;0.007513999938964844;g;1.035799264907837
20;0.14111995697021484;g;1.035799264907837
20;0.13143301010131836;g;1.035799264907837
20;0.040276527404785156;g;1.035799264907837
20;0.004157543182373047;g;1.035799264907837
20;0.04614591598510742;g;1.035799264907837
20;0.21089839935302734;g;1.035799264907837
20;0.1852116584777832;g;1.035799264907837
20;0.5685911178588867;g;1.035799264907837
20;0.19446754455566406;g;1.035799264907837
20;0.12968063354492188;g;1.035799264907837
20;0.0034372806549072266;g;1.035799264907837
20;0.3153538703918457;g;1.035799264907837
20;0.04591989517211914;g;1.035799264907837
20;0.09385871887207031;g;1.035799264907837
20;0.1773662567138672;g;1.035799264907837
20;0.07298612594604492;g;1.035799264907837
20;0.08858346939086914;g;1.035799264907837
20;0.016872406005859375;g;1.035799264907837
20;0.10416316986083984;g;1.035799264907837
20;0.03160524368286133;g;1.035799264907837
21;0.01403951644897461;g;1.035799264907837
21;0.06942033767700195;g;1.035799264907837
21;0.042878150939941406;g;1.035799264907837
21;0.06378936767578125;g;1.035799264907837
21;0.11766529083251953;g;1.035799264907837
21;0.1085805892944336;g;1.035799264907837
21;0.2092595100402832;g;1.035799264907837
21;0.06317138671875;g;1.035799264907837
21;0.007452964782714844;g;1.035799264907837
21;0.1338062286376953;g;1.035799264907837
21;0.12150096893310547;g;1.035799264907837
21;0.03232717514038086;g;1.035799264907837
21;0.0039348602294921875;g;1.035799264907837
21;0.048306941986083984;g;1.035799264907837
21;0.20767784118652344;g;1.035799264907837
21;0.17686796188354492;g;1.035799264907837
21;0.5228338241577148;g;1.035799264907837
21;0.18689489364624023;g;1.035799264907837
21;0.13341617584228516;g;1.035799264907837
21;0.2670612335205078;g;1.035799264907837
21;0.040235042572021484;g;1.035799264907837
21;0.09429931640625;g;1.035799264907837
21;0.15220117568969727;g;1.035799264907837
21;0.05610990524291992;g;1.035799264907837
21;0.07663583755493164;g;1.035799264907837
21;0.019519329071044922;g;1.035799264907837
21;0.10153770446777344;g;1.035799264907837
21;0.02674245834350586;g;1.035799264907837
22;0.011349678039550781;g;1.035799264907837
22;0.060422420501708984;g;1.035799264907837
22;0.04005718231201172;g;1.035799264907837
22;0.06599569320678711;g;1.035799264907837
22;0.10836935043334961;g;1.035799264907837
22;0.0987091064453125;g;1.035799264907837
22;0.19188880920410156;g;1.035799264907837
22;0.059740543365478516;g;1.035799264907837
22;0.007504940032958984;g;1.035799264907837
22;0.1264324188232422;g;1.035799264907837
22;0.11223840713500977;g;1.035799264907837
22;0.02486133575439453;g;1.035799264907837
22;0.003916740417480469;g;1.035799264907837
22;0.050322532653808594;g;1.035799264907837
22;0.2035961151123047;g;1.035799264907837
22;0.1684112548828125;g;1.035799264907837
22;0.47899436950683594;g;1.035799264907837
22;0.17956972122192383;g;1.035799264907837
22;0.1352691650390625;g;1.035799264907837
22;0.22120428085327148;g;1.035799264907837
22;0.03474712371826172;g;1.035799264907837
22;0.09441232681274414;g;1.035799264907837
22;0.12795543670654297;g;1.035799264907837
22;0.040058135986328125;g;1.035799264907837
22;0.06636238098144531;g;1.035799264907837
22;0.022261619567871094;g;1.035799264907837
22;0.0986332893371582;g;1.035799264907837
22;0.022004127502441406;g;1.035799264907837
23;0.008910179138183594;g;1.035799264907837
23;0.05160045623779297;g;1.035799264907837
23;0.03659391403198242;g;1.035799264907837
23;0.06807136535644531;g;1.035799264907837
23;0.09996652603149414;g;1.035799264907837
23;0.08687734603881836;g;1.035799264907837
23;0.174285888671875;g;1.035799264907837
23;0.06264066696166992;g;1.035799264907837
23;0.007744312286376953;g;1.035799264907837
23;0.11906290054321289;g;1.035799264907837
23;0.10379600524902344;g;1.035799264907837
23;0.01792764663696289;g;1.035799264907837
23;0.004085540771484375;g;1.035799264907837
23;0.05218362808227539;g;1.035799264907837
23;0.1987285614013672;g;1.035799264907837
23;0.15961170196533203;g;1.035799264907837
23;0.43688249588012695;g;1.035799264907837
23;0.17246055603027344;g;1.035799264907837
23;0.13544178009033203;g;1.035799264907837
23;0.17801237106323242;g;1.035799264907837
23;0.02927255630493164;g;1.035799264907837
23;0.09413814544677734;g;1.035799264907837
23;0.10568380355834961;g;1.035799264907837
23;0.02509927749633789;g;1.035799264907837
23;0.05718660354614258;g;1.035799264907837
23;0.02718353271484375;g;1.035799264907837
23;0.09547042846679688;g;1.035799264907837
23;0.017670154571533203;g;1.035799264907837
24;0.00690460205078125;g;1.035799264907837
24;0.04302692413330078;g;1.035799264907837
24;0.03261375427246094;g;1.035799264907837
24;0.06991434097290039;g;1.035799264907837
24;0.09187030792236328;g;1.035799264907837
24;0.07524871826171875;g;1.035799264907837
24;0.1566481590270996;g;1.035799264907837
24;0.06515216827392578;g;1.035799264907837
24;0.008224964141845703;g;1.035799264907837
24;0.11171436309814453;g;1.035799264907837
24;0.09617090225219727;g;1.035799264907837
24;0.011658668518066406;g;1.035799264907837
24;0.0043697357177734375;g;1.035799264907837
24;0.0537562370300293;g;1.035799264907837
24;0.19317150115966797;g;1.035799264907837
24;0.14879274368286133;g;1.035799264907837
24;0.39647960662841797;g;1.035799264907837
24;0.1655735969543457;g;1.035799264907837
24;0.13417339324951172;g;1.035799264907837
24;0.13773775100708008;g;1.035799264907837
24;0.02396249771118164;g;1.035799264907837
24;0.09322929382324219;g;1.035799264907837
24;0.08506107330322266;g;1.035799264907837
24;0.011101722717285156;g;1.035799264907837
24;0.048943519592285156;g;1.035799264907837
24;0.032887935638427734;g;1.035799264907837
24;0.09208440780639648;g;1.035799264907837
24;0.013508319854736328;g;1.035799264907837
25;0.00545501708984375;g;1.035799264907837
25;0.03477907180786133;g;1.035799264907837
25;0.028237342834472656;g;1.035799264907837
25;0.0716238021850586;g;1.035799264907837
25;0.08431053161621094;g;1.035799264907837
25;0.063873291015625;g;1.035799264907837
25;0.1391282081604004;g;1.035799264907837
25;0.06727433204650879;g;1.035799264907837
25;0.0091094970703125;g;1.035799264907837
25;0.10445213317871094;g;1.035799264907837
25;0.08917999267578125;g;1.035799264907837
25;0.006075859069824219;g;1.035799264907837
25;0.004714488983154297;g;1.035799264907837
25;0.0544438362121582;g;1.035799264907837
25;0.1870255470275879;g;1.035799264907837
25;0.13788795471191406;g;1.035799264907837
25;0.3579554557800293;g;1.035799264907837
25;0.15889835357666016;g;1.035799264907837
25;0.13166046142578125;g;1.035799264907837
25;0.1004800796508789;g;1.035799264907837
25;0.018833160400390625;g;1.035799264907837
25;0.0916910171508789;g;1.035799264907837
25;0.06578445434570312;g;1.035799264907837
25;0.04190683364868164;g;1.035799264907837
25;0.03809547424316406;g;1.035799264907837
25;0.08850383758544922;g;1.035799264907837
25;0.009517669677734375;g;1.035799264907837
26;0.004807472229003906;g;1.035799264907837
26;0.02689075469970703;g;1.035799264907837
26;0.023534774780273438;g;1.035799264907837
26;0.07314300537109375;g;1.035799264907837
26;0.07718372344970703;g;1.035799264907837
26;0.05282163619995117;g;1.035799264907837
26;0.1220703125;g;1.035799264907837
26;0.06898665428161621;g;1.035799264907837
26;0.01027822494506836;g;1.035799264907837
26;0.097320556640625;g;1.035799264907837
26;0.0827798843383789;g;1.035799264907837
26;0.0011920928955078125;g;1.035799264907837
26;0.0050945281982421875;g;1.035799264907837
26;0.054987430572509766;g;1.035799264907837
26;0.18035364151000977;g;1.035799264907837
26;0.12691545486450195;g;1.035799264907837
26;0.3211660385131836;g;1.035799264907837
26;0.1524209976196289;g;1.035799264907837
26;0.1280345916748047;g;1.035799264907837
26;0.0645604133605957;g;1.035799264907837
26;0.013865470886230469;g;1.035799264907837
26;0.09004402160644531;g;1.035799264907837
26;0.04802370071411133;g;1.035799264907837
26;0.03590965270996094;g;1.035799264907837
26;0.043045997619628906;g;1.035799264907837
26;0.08471870422363281;g;1.035799264907837
26;0.005715370178222656;g;1.035799264907837
27;0.004682064056396484;g;1.035799264907837
27;0.019429683685302734;g;1.035799264907837
27;0.018585205078125;g;1.035799264907837
27;0.07436466217041016;g;1.035799264907837
27;0.07041501998901367;g;1.035799264907837
27;0.0421442985534668;g;1.035799264907837
27;0.10618305206298828;g;1.035799264907837
27;0.07030677795410156;g;1.035799264907837
27;0.01151895523071289;g;1.035799264907837
27;0.09035968780517578;g;1.035799264907837
27;0.07692193984985352;g;1.035799264907837
27;0.005425930023193359;g;1.035799264907837
27;0.05542325973510742;g;1.035799264907837
27;0.17325210571289062;g;1.035799264907837
27;0.11597347259521484;g;1.035799264907837
27;0.28613853454589844;g;1.035799264907837
27;0.14624595642089844;g;1.035799264907837
27;0.1234583854675293;g;1.035799264907837
27;0.031774044036865234;g;1.035799264907837
27;0.009102821350097656;g;1.035799264907837
27;0.08800315856933594;g;1.035799264907837
27;0.03177690505981445;g;1.035799264907837
27;0.03057575225830078;g;1.035799264907837
27;0.04767656326293945;g;1.035799264907837
27;0.0807638168334961;g;1.035799264907837
27;0.0021071434020996094;g;1.035799264907837
28;0.004850864410400391;g;1.035799264907837
28;0.012458324432373047;g;1.035799264907837
28;0.01342916488647461;g;1.035799264907837
28;0.07523250579833984;g;1.035799264907837
28;0.06389522552490234;g;1.035799264907837
28;0.03185749053955078;g;1.035799264907837
28;0.09089851379394531;g;1.035799264907837
28;0.07122349739074707;g;1.035799264907837
28;0.012763500213623047;g;1.035799264907837
28;0.08360147476196289;g;1.035799264907837
28;0.07165336608886719;g;1.035799264907837
28;0.005679607391357422;g;1.035799264907837
28;0.055748939514160156;g;1.035799264907837
28;0.1657576560974121;g;1.035799264907837
28;0.10564422607421875;g;1.035799264907837
28;0.2528977394104004;g;1.035799264907837
28;0.14153099060058594;g;1.035799264907837
28;0.11805295944213867;g;1.035799264907837
28;0.0021381378173828125;g;1.035799264907837
28;0.004851818084716797;g;1.035799264907837
28;0.08550453186035156;g;1.035799264907837
28;0.017113685607910156;g;1.035799264907837
28;0.025879859924316406;g;1.035799264907837
28;0.05194664001464844;g;1.035799264907837
28;0.0766592025756836;g;1.035799264907837
29;0.0052890777587890625;g;1.035799264907837
29;0.005992412567138672;g;1.035799264907837
29;0.008105278015136719;g;1.035799264907837
29;0.11675834655761719;g;1.035799264907837
29;0.07572078704833984;g;1.035799264907837
29;0.05898475646972656;g;1.035799264907837
29;0.021982192993164062;g;1.035799264907837
29;0.07623958587646484;g;1.035799264907837
29;0.07174015045166016;g;1.035799264907837
29;0.013983726501464844;g;1.035799264907837
29;0.07709836959838867;g;1.035799264907837
29;0.0669255256652832;g;1.035799264907837
29;0.005829334259033203;g;1.035799264907837
29;0.055980682373046875;g;1.035799264907837
29;0.1579146385192871;g;1.035799264907837
29;0.09688091278076172;g;1.035799264907837
29;0.22146987915039062;g;1.035799264907837
29;0.13836288452148438;g;1.035799264907837
29;0.00128173828125;g;1.035799264907837
29;0.08249187469482422;g;1.035799264907837
29;0.003992557525634766;g;1.035799264907837
29;0.02177286148071289;g;1.035799264907837
29;0.05579662322998047;g;1.035799264907837
29;0.0724177360534668;g;1.035799264907837
30;0.006157398223876953;g;1.035799264907837
30;0.00018072128295898438;g;1.035799264907837
30;0.0026645660400390625;g;1.035799264907837
30;0.11657190322875977;g;1.035799264907837
30;0.0756826400756836;g;1.035799264907837
30;0.05458498001098633;g;1.035799264907837
30;0.012480735778808594;g;1.035799264907837
30;0.06244039535522461;g;1.035799264907837
30;0.07180237770080566;g;1.035799264907837
30;0.015126228332519531;g;1.035799264907837
30;0.07094383239746094;g;1.035799264907837
30;0.06256389617919922;g;1.035799264907837
30;0.0060825347900390625;g;1.035799264907837
30;0.05613899230957031;g;1.035799264907837
30;0.15003061294555664;g;1.035799264907837
30;0.08837127685546875;g;1.035799264907837
30;0.19179296493530273;g;1.035799264907837
30;0.1351919174194336;g;1.035799264907837
30;0.07881546020507812;g;1.035799264907837
30;0.018170833587646484;g;1.035799264907837
30;0.059026241302490234;g;1.035799264907837
30;0.06810283660888672;g;1.035799264907837
31;0.0073528289794921875;g;1.035799264907837
31;0.11634635925292969;g;1.035799264907837
31;0.07517766952514648;g;1.035799264907837
31;0.050228118896484375;g;1.035799264907837
31;0.0033636093139648438;g;1.035799264907837
31;0.04932451248168945;g;1.035799264907837
31;0.07138943672180176;g;1.035799264907837
31;0.016157150268554688;g;1.035799264907837
31;0.06498527526855469;g;1.035799264907837
31;0.058569908142089844;g;1.035799264907837
31;0.0064258575439453125;g;1.035799264907837
31;0.056172847747802734;g;1.035799264907837
31;0.1420736312866211;g;1.035799264907837
31;0.0797586441040039;g;1.035799264907837
31;0.1638336181640625;g;1.035799264907837
31;0.13193655014038086;g;1.035799264907837
31;0.07452106475830078;g;1.035799264907837
31;0.015006542205810547;g;1.035799264907837
31;0.06165504455566406;g;1.035799264907837
31;0.06372547149658203;g;1.035799264907837
32;0.008615493774414062;g;1.035799264907837
32;0.11607646942138672;g;1.035799264907837
32;0.07419013977050781;g;1.035799264907837
32;0.04585456848144531;g;1.035799264907837
32;0.03710603713989258;g;1.035799264907837
32;0.07039070129394531;g;1.035799264907837
32;0.017072677612304688;g;1.035799264907837
32;0.059210777282714844;g;1.035799264907837
32;0.054958343505859375;g;1.035799264907837
32;0.006870269775390625;g;1.035799264907837
32;0.056087493896484375;g;1.035799264907837
32;0.1340012550354004;g;1.035799264907837
32;0.07101917266845703;g;1.035799264907837
32;0.13759374618530273;g;1.035799264907837
32;0.12851333618164062;g;1.035799264907837
32;0.06980323791503906;g;1.035799264907837
32;0.012224674224853516;g;1.035799264907837
32;0.06369400024414062;g;1.035799264907837
32;0.05930042266845703;g;1.035799264907837
33;0.010039806365966797;g;1.035799264907837
33;0.11576414108276367;g;1.035799264907837
33;0.07278156280517578;g;1.035799264907837
33;0.041466712951660156;g;1.035799264907837
33;0.026009559631347656;g;1.035799264907837
33;0.06882047653198242;g;1.035799264907837
33;0.017856597900390625;g;1.035799264907837
33;0.05363130569458008;g;1.035799264907837
33;0.05172538757324219;g;1.035799264907837
33;0.007420539855957031;g;1.035799264907837
33;0.055756568908691406;g;1.035799264907837
33;0.12579727172851562;g;1.035799264907837
33;0.06209754943847656;g;1.035799264907837
33;0.11327838897705078;g;1.035799264907837
33;0.12482690811157227;g;1.035799264907837
33;0.06470918655395508;g;1.035799264907837
33;0.009878158569335938;g;1.035799264907837
33;0.06514835357666016;g;1.035799264907837
33;0.054868221282958984;g;1.035799264907837
34;0.011516094207763672;g;1.035799264907837
34;0.11534595489501953;g;1.035799264907837
34;0.07097196578979492;g;1.035799264907837
34;0.037087440490722656;g;1.035799264907837
34;0.015838623046875;g;1.035799264907837
34;0.0668191909790039;g;1.035799264907837
34;0.0184783935546875;g;1.035799264907837
34;0.048265933990478516;g;1.035799264907837
34;0.04879426956176758;g;1.035799264907837
34;0.008060932159423828;g;1.035799264907837
34;0.055144309997558594;g;1.035799264907837
34;0.1175088882446289;g;1.035799264907837
34;0.053198814392089844;g;1.035799264907837
34;0.09079885482788086;g;1.035799264907837
34;0.12083292007446289;g;1.035799264907837
34;0.05933380126953125;g;1.035799264907837
34;0.007850170135498047;g;1.035799264907837
34;0.06604337692260742;g;1.035799264907837
34;0.05047893524169922;g;1.035799264907837
35;0.012950420379638672;g;1.035799264907837
35;0.11479711532592773;g;1.035799264907837
35;0.06880903244018555;g;1.035799264907837
35;0.03274345397949219;g;1.035799264907837
35;0.006657123565673828;g;1.035799264907837
35;0.0644228458404541;g;1.035799264907837
35;0.018930912017822266;g;1.035799264907837
35;0.043160438537597656;g;1.035799264907837
35;0.04625129699707031;g;1.035799264907837
35;0.008785247802734375;g;1.035799264907837
35;0.05424213409423828;g;1.035799264907837
35;0.10917139053344727;g;1.035799264907837
35;0.04440593719482422;g;1.035799264907837
35;0.0701913833618164;g;1.035799264907837
35;0.11658811569213867;g;1.035799264907837
35;0.05376625061035156;g;1.035799264907837
35;0.006103992462158203;g;1.035799264907837
35;0.06643533706665039;g;1.035799264907837
35;0.0461735725402832;g;1.035799264907837
36;0.014253616333007812;g;1.035799264907837
36;0.11422061920166016;g;1.035799264907837
36;0.06635475158691406;g;1.035799264907837
36;0.028438568115234375;g;1.035799264907837
36;0.06163454055786133;g;1.035799264907837
36;0.019202232360839844;g;1.035799264907837
36;0.03834342956542969;g;1.035799264907837
36;0.04410076141357422;g;1.035799264907837
36;0.009580612182617188;g;1.035799264907837
36;0.05303668975830078;g;1.035799264907837
36;0.10082054138183594;g;1.035799264907837
36;0.035796165466308594;g;1.035799264907837
36;0.05146217346191406;g;1.035799264907837
36;0.11209297180175781;g;1.035799264907837
36;0.04808378219604492;g;1.035799264907837
36;0.004524707794189453;g;1.035799264907837
36;0.06635284423828125;g;1.035799264907837
36;0.04198646545410156;g;1.035799264907837
37;0.015346527099609375;g;1.035799264907837
37;0.1136159896850586;g;1.035799264907837
37;0.06363391876220703;g;1.035799264907837
37;0.024180889129638672;g;1.035799264907837
37;0.058420658111572266;g;1.035799264907837
37;0.019281864166259766;g;1.035799264907837
37;0.0337982177734375;g;1.035799264907837
37;0.042344093322753906;g;1.035799264907837
37;0.010440349578857422;g;1.035799264907837
37;0.051474571228027344;g;1.035799264907837
37;0.09245586395263672;g;1.035799264907837
37;0.02740955352783203;g;1.035799264907837
37;0.03461170196533203;g;1.035799264907837
37;0.10735416412353516;g;1.035799264907837
37;0.04233360290527344;g;1.035799264907837
37;0.0029468536376953125;g;1.035799264907837
37;0.06580829620361328;g;1.035799264907837
37;0.03793191909790039;g;1.035799264907837
38;0.016202926635742188;g;1.035799264907837
38;0.11298179626464844;g;1.035799264907837
38;0.060784339904785156;g;1.035799264907837
38;0.020019054412841797;g;1.035799264907837
38;0.05489206314086914;g;1.035799264907837
38;0.019190311431884766;g;1.035799264907837
38;0.029534339904785156;g;1.035799264907837
38;0.04095888137817383;g;1.035799264907837
38;0.011342048645019531;g;1.035799264907837
38;0.049559593200683594;g;1.035799264907837
38;0.08414316177368164;g;1.035799264907837
38;0.019338607788085938;g;1.035799264907837
38;0.019651412963867188;g;1.035799264907837
38;0.1023550033569336;g;1.035799264907837
38;0.036595821380615234;g;1.035799264907837
38;0.0014929771423339844;g;1.035799264907837
38;0.0648050308227539;g;1.035799264907837
38;0.034012794494628906;g;1.035799264907837
39;0.016832351684570312;g;1.035799264907837
39;0.1123194694519043;g;1.035799264907837
39;0.057768821716308594;g;1.035799264907837
39;0.015977859497070312;g;1.035799264907837
39;0.0510861873626709;g;1.035799264907837
39;0.018924713134765625;g;1.035799264907837
39;0.02555084228515625;g;1.035799264907837
39;0.0399022102355957;g;1.035799264907837
39;0.01226949691772461;g;1.035799264907837
39;0.0473017692565918;g;1.035799264907837
39;0.0759425163269043;g;1.035799264907837
39;0.011665821075439453;g;1.035799264907837
39;0.0065555572509765625;g;1.035799264907837
39;0.09712505340576172;g;1.035799264907837
39;0.030939102172851562;g;1.035799264907837
39;0.0001544952392578125;g;1.035799264907837
39;0.0633535385131836;g;1.035799264907837
39;0.03018665313720703;g;1.035799264907837
40;0.017192363739013672;g;1.035799264907837
40;0.11162614822387695;g;1.035799264907837
40;0.054612159729003906;g;1.035799264907837
40;0.011979103088378906;g;1.035799264907837
40;0.047048330307006836;g;1.035799264907837
40;0.018509387969970703;g;1.035799264907837
40;0.02190995216369629;g;1.035799264907837
40;0.03913736343383789;g;1.035799264907837
40;0.013206005096435547;g;1.035799264907837
40;0.044718265533447266;g;1.035799264907837
40;0.06791210174560547;g;1.035799264907837
40;0.004464149475097656;g;1.035799264907837
40;0.09170055389404297;g;1.035799264907837
40;0.02609395980834961;g;1.035799264907837
40;0.06147003173828125;g;1.035799264907837
40;0.02646636962890625;g;1.035799264907837
41;0.01724720001220703;g;1.035799264907837
41;0.11089181900024414;g;1.035799264907837
41;0.05130481719970703;g;1.035799264907837
41;0.00812530517578125;g;1.035799264907837
41;0.04278230667114258;g;1.035799264907837
41;0.017963409423828125;g;1.035799264907837
41;0.018546581268310547;g;1.035799264907837
41;0.0386357307434082;g;1.035799264907837
41;0.01412057876586914;g;1.035799264907837
41;0.041785240173339844;g;1.035799264907837
41;0.06005573272705078;g;1.035799264907837
41;0.08605194091796875;g;1.035799264907837
41;0.02144479751586914;g;1.035799264907837
41;0.05912590026855469;g;1.035799264907837
41;0.022874832153320312;g;1.035799264907837
42;0.01699352264404297;g;1.035799264907837
42;0.11011314392089844;g;1.035799264907837
42;0.04787588119506836;g;1.035799264907837
42;0.004439353942871094;g;1.035799264907837
42;0.038323402404785156;g;1.035799264907837
42;0.017300128936767578;g;1.035799264907837
42;0.015444755554199219;g;1.035799264907837
42;0.03833818435668945;g;1.035799264907837
42;0.014975547790527344;g;1.035799264907837
42;0.03851652145385742;g;1.035799264907837
42;0.052425384521484375;g;1.035799264907837
42;0.0801701545715332;g;1.035799264907837
42;0.01696491241455078;g;1.035799264907837
42;0.056333065032958984;g;1.035799264907837
42;0.01941680908203125;g;1.035799264907837
43;0.016413211822509766;g;1.035799264907837
43;0.10928916931152344;g;1.035799264907837
43;0.04436779022216797;g;1.035799264907837
43;0.0009589195251464844;g;1.035799264907837
43;0.03412795066833496;g;1.035799264907837
43;0.016575336456298828;g;1.035799264907837
43;0.012622356414794922;g;1.035799264907837
43;0.03818511962890625;g;1.035799264907837
43;0.01574420928955078;g;1.035799264907837
43;0.03498506546020508;g;1.035799264907837
43;0.04509401321411133;g;1.035799264907837
43;0.07729148864746094;g;1.035799264907837
43;0.012706279754638672;g;1.035799264907837
43;0.05315399169921875;g;1.035799264907837
43;0.016104698181152344;g;1.035799264907837
44;0.015415191650390625;g;1.035799264907837
44;0.10825634002685547;g;1.035799264907837
44;0.04078865051269531;g;1.035799264907837
44;0.030429840087890625;g;1.035799264907837
44;0.015622138977050781;g;1.035799264907837
44;0.010146856307983398;g;1.035799264907837
44;0.03800010681152344;g;1.035799264907837
44;0.016240596771240234;g;1.035799264907837
44;0.03166389465332031;g;1.035799264907837
44;0.038028717041015625;g;1.035799264907837
44;0.07418632507324219;g;1.035799264907837
44;0.008629798889160156;g;1.035799264907837
44;0.04986238479614258;g;1.035799264907837
44;0.013043403625488281;g;1.035799264907837
45;0.01400899887084961;g;1.035799264907837
45;0.10715723037719727;g;1.035799264907837
45;0.037154197692871094;g;1.035799264907837
45;0.026688337326049805;g;1.035799264907837
45;0.014412403106689453;g;1.035799264907837
45;0.008016824722290039;g;1.035799264907837
45;0.0377039909362793;g;1.035799264907837
45;0.01645803451538086;g;1.035799264907837
45;0.028206348419189453;g;1.035799264907837
45;0.03129911422729492;g;1.035799264907837
45;0.07051515579223633;g;1.035799264907837
45;0.004790306091308594;g;1.035799264907837
45;0.046410560607910156;g;1.035799264907837
45;0.010226249694824219;g;1.035799264907837
46;0.012237071990966797;g;1.035799264907837
46;0.10606765747070312;g;1.035799264907837
46;0.03349876403808594;g;1.035799264907837
46;0.022977828979492188;g;1.035799264907837
46;0.012983322143554688;g;1.035799264907837
46;0.0061948299407958984;g;1.035799264907837
46;0.037301063537597656;g;1.035799264907837
46;0.016403675079345703;g;1.035799264907837
46;0.024603843688964844;g;1.035799264907837
46;0.024961471557617188;g;1.035799264907837
46;0.06638479232788086;g;1.035799264907837
46;0.0012288093566894531;g;1.035799264907837
46;0.04278707504272461;g;1.035799264907837
46;0.007650852203369141;g;1.035799264907837
47;0.010190010070800781;g;1.035799264907837
47;0.10528993606567383;g;1.035799264907837
47;0.02986621856689453;g;1.035799264907837
47;0.019362688064575195;g;1.035799264907837
47;0.01139068603515625;g;1.035799264907837
47;0.0046482086181640625;g;1.035799264907837
47;0.03675651550292969;g;1.035799264907837
47;0.016103744506835938;g;1.035799264907837
47;0.020940303802490234;g;1.035799264907837
47;0.0190887451171875;g;1.035799264907837
47;0.061878204345703125;g;1.035799264907837
47;0.039008140563964844;g;1.035799264907837
47;0.005314350128173828;g;1.035799264907837
48;0.007938861846923828;g;1.035799264907837
48;0.10558271408081055;g;1.035799264907837
48;0.02624654769897461;g;1.035799264907837
48;0.01587390899658203;g;1.035799264907837
48;0.009666919708251953;g;1.035799264907837
48;0.0033643245697021484;g;1.035799264907837
48;0.03603506088256836;g;1.035799264907837
48;0.015543937683105469;g;1.035799264907837
48;0.017271041870117188;g;1.035799264907837
48;0.013735771179199219;g;1.035799264907837
48;0.05703115463256836;g;1.035799264907837
48;0.034671783447265625;g;1.035799264907837
48;0.003215789794921875;g;1.035799264907837
49;0.005706310272216797;g;1.035799264907837
49;0.10383319854736328;g;1.035799264907837
49;0.022701263427734375;g;1.035799264907837
49;0.012488365173339844;g;1.035799264907837
49;0.007855892181396484;g;1.035799264907837
49;0.002344846725463867;g;1.035799264907837
49;0.03501605987548828;g;1.035799264907837
49;0.014608383178710938;g;1.035799264907837
49;0.013724327087402344;g;1.035799264907837
49;0.009481430053710938;g;1.035799264907837
49;0.05193042755126953;g;1.035799264907837
49;0.033383846282958984;g;1.035799264907837
49;0.0013623237609863281;g;1.035799264907837
50;0.0035848617553710938;g;1.035799264907837
50;0.10280704498291016;g;1.035799264907837
50;0.019248008728027344;g;1.035799264907837
50;0.009251594543457031;g;1.035799264907837
50;0.006011009216308594;g;1.035799264907837
50;0.0015423297882080078;g;1.035799264907837
50;0.03370189666748047;g;1.035799264907837
50;0.013354301452636719;g;1.035799264907837
50;0.010372161865234375;g;1.035799264907837
50;0.006302356719970703;g;1.035799264907837
50;0.046675682067871094;g;1.035799264907837
50;0.03076028823852539;g;1.035799264907837
51;0.0015244483947753906;g;1.035799264907837
51;0.10182857513427734;g;1.035799264907837
51;0.015888214111328125;g;1.035799264907837
51;0.006245851516723633;g;1.035799264907837
51;0.004181861877441406;g;1.035799264907837
51;0.0008852481842041016;g;1.035799264907837
51;0.032170772552490234;g;1.035799264907837
51;0.00032711029052734375;g;1.035799264907837
51;0.011847496032714844;g;1.035799264907837
51;0.007233619689941406;g;1.035799264907837
51;0.0036401748657226562;g;1.035799264907837
51;0.041307926177978516;g;1.035799264907837
51;0.027957916259765625;g;1.035799264907837


==> data/vineyard-weights-pso.txt <==
x;y;label;epsilon
0;0.06586551666259766;b;1.035799264907837
0;0.8879599571228027;b;1.035799264907837
0;0.12950801849365234;b;1.035799264907837
0;0.7556123733520508;b;1.035799264907837
0;0.11768007278442383;b;1.035799264907837
0;0.3651905059814453;b;1.035799264907837
0;0.40458154678344727;b;1.035799264907837
0;0.020510196685791016;b;1.035799264907837
0;0.7879672050476074;b;1.035799264907837
0;0.16387319564819336;b;1.035799264907837
0;0.15041017532348633;b;1.035799264907837
0;0.17613983154296875;b;1.035799264907837
0;0.5542635917663574;b;1.035799264907837
0;0.4212174415588379;b;1.035799264907837
0;0.15512657165527344;b;1.035799264907837
0;0.175872802734375;b;1.035799264907837
0;0.5503573417663574;b;1.035799264907837
0;0.1821908950805664;b;1.035799264907837
0;0.2193312644958496;b;1.035799264907837
0;1.3514070510864258;b;1.035799264907837
0;0.07491731643676758;b;1.035799264907837
0;0.4098029136657715;b;1.035799264907837
0;0.05049324035644531;b;1.035799264907837
0;0.15681076049804688;b;1.035799264907837
0;0.32004880905151367;b;1.035799264907837
0;0.2231459617614746;b;1.035799264907837
0;1.183638572692871;b;1.035799264907837
0;0.012499809265136719;b;1.035799264907837
0;0.0870523452758789;b;1.035799264907837
0;0.11259269714355469;b;1.035799264907837
0;0.7937545776367188;b;1.035799264907837
0;0.12899255752563477;b;1.035799264907837
0;0.6720619201660156;b;1.035799264907837
0;0.4975423812866211;b;1.035799264907837
0;0.12510204315185547;b;1.035799264907837
0;0.1589345932006836;b;1.035799264907837
1;1.3514070510864258;r;1.035799264907837
1;1.183638572692871;r;1.035799264907837
2;0.06586551666259766;g;1.035799264907837
2;0.8879599571228027;g;1.035799264907837
2;0.12950801849365234;g;1.035799264907837
2;0.7556123733520508;g;1.035799264907837
2;0.11768007278442383;g;1.035799264907837
2;0.3651905059814453;g;1.035799264907837
2;0.40458154678344727;g;1.035799264907837
2;0.020510196685791016;g;1.035799264907837
2;0.7879672050476074;g;1.035799264907837
2;0.16387319564819336;g;1.035799264907837
2;0.15041017532348633;g;1.035799264907837
2;0.17613983154296875;g;1.035799264907837
2;0.5542635917663574;g;1.035799264907837
2;0.4212174415588379;g;1.035799264907837
2;0.15512657165527344;g;1.035799264907837
2;0.175872802734375;g;1.035799264907837
2;0.5503573417663574;g;1.035799264907837
2;0.1821908950805664;g;1.035799264907837
2;0.2193312644958496;g;1.035799264907837
2;1.3514070510864258;g;1.035799264907837
2;0.07491731643676758;g;1.035799264907837
2;0.4098029136657715;g;1.035799264907837
2;0.05049324035644531;g;1.035799264907837
2;0.15681076049804688;g;1.035799264907837
2;0.32004880905151367;g;1.035799264907837
2;0.2231459617614746;g;1.035799264907837
2;1.183638572692871;g;1.035799264907837
2;0.012499809265136719;g;1.035799264907837
2;0.0870523452758789;g;1.035799264907837
2;0.11259269714355469;g;1.035799264907837
2;0.7937545776367188;g;1.035799264907837
2;0.12899255752563477;g;1.035799264907837
2;0.6720619201660156;g;1.035799264907837
2;0.4975423812866211;g;1.035799264907837
2;0.12510204315185547;g;1.035799264907837
2;0.1589345932006836;g;1.035799264907837
3;0.06559038162231445;g;1.035799264907837
3;0.8333597183227539;g;1.035799264907837
3;0.13046932220458984;g;1.035799264907837
3;0.7292585372924805;g;1.035799264907837
3;0.09004402160644531;g;1.035799264907837
3;0.3792591094970703;g;1.035799264907837
3;0.36840057373046875;g;1.035799264907837
3;0.019341468811035156;g;1.035799264907837
3;0.7697186470031738;g;1.035799264907837
3;0.14911174774169922;g;1.035799264907837
3;0.16760587692260742;g;1.035799264907837
3;0.1619257926940918;g;1.035799264907837
3;0.5705218315124512;g;1.035799264907837
3;0.39801549911499023;g;1.035799264907837
3;0.1455063819885254;g;1.035799264907837
3;0.16428470611572266;g;1.035799264907837
3;0.5360860824584961;g;1.035799264907837
3;0.18000030517578125;g;1.035799264907837
3;0.2624216079711914;g;1.035799264907837
3;0.000148773193359375;g;1.035799264907837
3;1.3147506713867188;g;1.035799264907837
3;0.05025482177734375;g;1.035799264907837
3;0.4091763496398926;g;1.035799264907837
3;0.033991336822509766;g;1.035799264907837
3;0.1489396095275879;g;1.035799264907837
3;0.3090243339538574;g;1.035799264907837
3;0.22751903533935547;g;1.035799264907837
3;1.148000717163086;g;1.035799264907837
3;0.00030994415283203125;g;1.035799264907837
3;0.1137552261352539;g;1.035799264907837
3;0.10759305953979492;g;1.035799264907837
3;0.7397947311401367;g;1.035799264907837
3;0.15197992324829102;g;1.035799264907837
3;0.6496577262878418;g;1.035799264907837
3;0.47910022735595703;g;1.035799264907837
3;0.115264892578125;g;1.035799264907837
3;0.16176128387451172;g;1.035799264907837
4;0.06662368774414062;g;1.035799264907837
4;0.8419513702392578;g;1.035799264907837
4;0.13059473037719727;g;1.035799264907837
4;0.7408289909362793;g;1.035799264907837
4;0.10468196868896484;g;1.035799264907837
4;0.37531089782714844;g;1.035799264907837
4;0.390533447265625;g;1.035799264907837
4;0.02109241485595703;g;1.035799264907837
4;0.774235725402832;g;1.035799264907837
4;0.15880966186523438;g;1.035799264907837
4;0.1555194854736328;g;1.035799264907837
4;0.1712813377380371;g;1.035799264907837
4;0.5624361038208008;g;1.035799264907837
4;0.41278553009033203;g;1.035799264907837
4;0.1495532989501953;g;1.035799264907837
4;0.1639394760131836;g;1.035799264907837
4;0.5330805778503418;g;1.035799264907837
4;0.1813826560974121;g;1.035799264907837
4;0.24284124374389648;g;1.035799264907837
4;1.3357610702514648;g;1.035799264907837
4;0.06644296646118164;g;1.035799264907837
4;0.40632200241088867;g;1.035799264907837
4;0.04598379135131836;g;1.035799264907837
4;0.15349912643432617;g;1.035799264907837
4;0.3069133758544922;g;1.035799264907837
4;0.22817611694335938;g;1.035799264907837
4;1.1696619987487793;g;1.035799264907837
4;0.009610652923583984;g;1.035799264907837
4;0.09505701065063477;g;1.035799264907837
4;0.11344480514526367;g;1.035799264907837
4;0.7626204490661621;g;1.035799264907837
4;0.13772821426391602;g;1.035799264907837
4;0.660179615020752;g;1.035799264907837
4;0.4867072105407715;g;1.035799264907837
4;0.12021398544311523;g;1.035799264907837
4;0.16326284408569336;g;1.035799264907837
5;0.06757974624633789;g;1.035799264907837
5;0.8470268249511719;g;1.035799264907837
5;0.13104915618896484;g;1.035799264907837
5;0.7469944953918457;g;1.035799264907837
5;0.11935853958129883;g;1.035799264907837
5;0.37118101119995117;g;1.035799264907837
5;0.41243934631347656;g;1.035799264907837
5;0.023067474365234375;g;1.035799264907837
5;0.7783451080322266;g;1.035799264907837
5;0.16544151306152344;g;1.035799264907837
5;0.14273834228515625;g;1.035799264907837
5;0.18084287643432617;g;1.035799264907837
5;0.5520477294921875;g;1.035799264907837
5;0.4278221130371094;g;1.035799264907837
5;0.15462255477905273;g;1.035799264907837
5;0.1623392105102539;g;1.035799264907837
5;0.528599739074707;g;1.035799264907837
5;0.18234539031982422;g;1.035799264907837
5;0.22455883026123047;g;1.035799264907837
5;1.3441600799560547;g;1.035799264907837
5;0.08164691925048828;g;1.035799264907837
5;0.40160369873046875;g;1.035799264907837
5;0.05842304229736328;g;1.035799264907837
5;0.15675973892211914;g;1.035799264907837
5;0.303983211517334;g;1.035799264907837
5;0.22824335098266602;g;1.035799264907837
5;1.1922764778137207;g;1.035799264907837
5;0.01432037353515625;g;1.035799264907837
5;0.07587909698486328;g;1.035799264907837
5;0.11925601959228516;g;1.035799264907837
5;0.7845168113708496;g;1.035799264907837
5;0.12300968170166016;g;1.035799264907837
5;0.6673235893249512;g;1.035799264907837
5;0.49427223205566406;g;1.035799264907837
5;0.12537574768066406;g;1.035799264907837
5;0.16492080688476562;g;1.035799264907837
6;0.06008625030517578;g;1.035799264907837
6;0.8321661949157715;g;1.035799264907837
6;0.13201379776000977;g;1.035799264907837
6;0.7441596984863281;g;1.035799264907837
6;0.12201356887817383;g;1.035799264907837
6;0.3720402717590332;g;1.035799264907837
6;0.4202132225036621;g;1.035799264907837
6;0.02408599853515625;g;1.035799264907837
6;0.7756729125976562;g;1.035799264907837
6;0.16691160202026367;g;1.035799264907837
6;0.13689708709716797;g;1.035799264907837
6;0.18479204177856445;g;1.035799264907837
6;0.548914909362793;g;1.035799264907837
6;0.43300867080688477;g;1.035799264907837
6;0.15598106384277344;g;1.035799264907837
6;0.15598487854003906;g;1.035799264907837
6;0.5187525749206543;g;1.035799264907837
6;0.18268251419067383;g;1.035799264907837
6;0.22327136993408203;g;1.035799264907837
6;1.342343807220459;g;1.035799264907837
6;0.08713054656982422;g;1.035799264907837
6;0.3973426818847656;g;1.035799264907837
6;0.06393718719482422;g;1.035799264907837
6;0.15784406661987305;g;1.035799264907837
6;0.2965412139892578;g;1.035799264907837
6;0.2302870750427246;g;1.035799264907837
6;1.2008028030395508;g;1.035799264907837
6;0.014469146728515625;g;1.035799264907837
6;0.06740808486938477;g;1.035799264907837
6;0.12182474136352539;g;1.035799264907837
6;0.7871370315551758;g;1.035799264907837
6;0.11757516860961914;g;1.035799264907837
6;0.6669497489929199;g;1.035799264907837
6;0.4948234558105469;g;1.035799264907837
6;0.126953125;g;1.035799264907837
6;0.16835975646972656;g;1.035799264907837
7;0.056977272033691406;g;1.035799264907837
7;0.805152416229248;g;1.035799264907837
7;0.13192272186279297;g;1.035799264907837
7;0.736971378326416;g;1.035799264907837
7;0.11535406112670898;g;1.035799264907837
7;0.3767251968383789;g;1.035799264907837
7;0.4147815704345703;g;1.035799264907837
7;0.02458810806274414;g;1.035799264907837
7;0.7682580947875977;g;1.035799264907837
7;0.16463470458984375;g;1.035799264907837
7;0.13782405853271484;g;1.035799264907837
7;0.1834115982055664;g;1.035799264907837
7;0.5520687103271484;g;1.035799264907837
7;0.42853736877441406;g;1.035799264907837
7;0.15393924713134766;g;1.035799264907837
7;0.1474447250366211;g;1.035799264907837
7;0.5074934959411621;g;1.035799264907837
7;0.18319463729858398;g;1.035799264907837
7;0.23557519912719727;g;1.035799264907837
7;1.333061695098877;g;1.035799264907837
7;0.08359527587890625;g;1.035799264907837
7;0.3947305679321289;g;1.035799264907837
7;0.06304025650024414;g;1.035799264907837
7;0.1569652557373047;g;1.035799264907837
7;0.28725671768188477;g;1.035799264907837
7;0.2333354949951172;g;1.035799264907837
7;1.196378231048584;g;1.035799264907837
7;0.015154838562011719;g;1.035799264907837
7;0.0694117546081543;g;1.035799264907837
7;0.12121868133544922;g;1.035799264907837
7;0.7754006385803223;g;1.035799264907837
7;0.1207723617553711;g;1.035799264907837
7;0.6606426239013672;g;1.035799264907837
7;0.48941707611083984;g;1.035799264907837
7;0.12520360946655273;g;1.035799264907837
7;0.17095661163330078;g;1.035799264907837
8;0.056395530700683594;g;1.035799264907837
8;0.7731852531433105;g;1.035799264907837
8;0.13122177124023438;g;1.035799264907837
8;0.7250571250915527;g;1.035799264907837
8;0.10390043258666992;g;1.035799264907837
8;0.3829774856567383;g;1.035799264907837
8;0.4029660224914551;g;1.035799264907837
8;0.024693012237548828;g;1.035799264907837
8;0.7586054801940918;g;1.035799264907837
8;0.1606602668762207;g;1.035799264907837
8;0.14191961288452148;g;1.035799264907837
8;0.1794567108154297;g;1.035799264907837
8;0.5579962730407715;g;1.035799264907837
8;0.41951656341552734;g;1.035799264907837
8;0.15122747421264648;g;1.035799264907837
8;0.1381359100341797;g;1.035799264907837
8;0.4960188865661621;g;1.035799264907837
8;0.18371009826660156;g;1.035799264907837
8;0.25391149520874023;g;1.035799264907837
8;1.3206171989440918;g;1.035799264907837
8;0.07570362091064453;g;1.035799264907837
8;0.3930482864379883;g;1.035799264907837
8;0.05897378921508789;g;1.035799264907837
8;0.15511608123779297;g;1.035799264907837
8;0.2772665023803711;g;1.035799264907837
8;0.2364969253540039;g;1.035799264907837
8;1.1858248710632324;g;1.035799264907837
8;0.015984535217285156;g;1.035799264907837
8;0.07663631439208984;g;1.035799264907837
8;0.11898994445800781;g;1.035799264907837
8;0.7569241523742676;g;1.035799264907837
8;0.12810802459716797;g;1.035799264907837
8;0.6515450477600098;g;1.035799264907837
8;0.48146963119506836;g;1.035799264907837
8;0.12187719345092773;g;1.035799264907837
8;0.17294073104858398;g;1.035799264907837
9;0.05655479431152344;g;1.035799264907837
9;0.7407793998718262;g;1.035799264907837
9;0.13023138046264648;g;1.035799264907837
9;0.7092485427856445;g;1.035799264907837
9;0.09202384948730469;g;1.035799264907837
9;0.38898754119873047;g;1.035799264907837
9;0.3900880813598633;g;1.035799264907837
9;0.02455282211303711;g;1.035799264907837
9;0.7481069564819336;g;1.035799264907837
9;0.1565561294555664;g;1.035799264907837
9;0.14615345001220703;g;1.035799264907837
9;0.1751093864440918;g;1.035799264907837
9;0.562981128692627;g;1.035799264907837
9;0.40986204147338867;g;1.035799264907837
9;0.14871978759765625;g;1.035799264907837
9;0.12872695922851562;g;1.035799264907837
9;0.48409128189086914;g;1.035799264907837
9;0.18335771560668945;g;1.035799264907837
9;0.2725358009338379;g;1.035799264907837
9;1.3037023544311523;g;1.035799264907837
9;0.06705379486083984;g;1.035799264907837
9;0.3912520408630371;g;1.035799264907837
9;0.054552555084228516;g;1.035799264907837
9;0.15299415588378906;g;1.035799264907837
9;0.26685333251953125;g;1.035799264907837
9;0.23894262313842773;g;1.035799264907837
9;1.1745147705078125;g;1.035799264907837
9;0.011597156524658203;g;1.035799264907837
9;0.08483505249023438;g;1.035799264907837
9;0.11634540557861328;g;1.035799264907837
9;0.736567497253418;g;1.035799264907837
9;0.13583135604858398;g;1.035799264907837
9;0.6417036056518555;g;1.035799264907837
9;0.47284746170043945;g;1.035799264907837
9;0.11832427978515625;g;1.035799264907837
9;0.17504358291625977;g;1.035799264907837
10;0.056084632873535156;g;1.035799264907837
10;0.7124853134155273;g;1.035799264907837
10;0.12932252883911133;g;1.035799264907837
10;0.6958131790161133;g;1.035799264907837
10;0.0836329460144043;g;1.035799264907837
10;0.39311981201171875;g;1.035799264907837
10;0.3811001777648926;g;1.035799264907837
10;0.024277687072753906;g;1.035799264907837
10;0.7381925582885742;g;1.035799264907837
10;0.15364885330200195;g;1.035799264907837
10;0.14793968200683594;g;1.035799264907837
10;0.17246198654174805;g;1.035799264907837
10;0.5648989677429199;g;1.035799264907837
10;0.4029970169067383;g;1.035799264907837
10;0.1473093032836914;g;1.035799264907837
10;0.12008810043334961;g;1.035799264907837
10;0.47264719009399414;g;1.035799264907837
10;0.18181228637695312;g;1.035799264907837
10;0.28632354736328125;g;1.035799264907837
10;1.283559799194336;g;1.035799264907837
10;0.060736656188964844;g;1.035799264907837
10;0.38858556747436523;g;1.035799264907837
10;0.052222251892089844;g;1.035799264907837
10;0.15134668350219727;g;1.035799264907837
10;0.2565579414367676;g;1.035799264907837
10;0.24044036865234375;g;1.035799264907837
10;1.1671113967895508;g;1.035799264907837
10;0.008129119873046875;g;1.035799264907837
10;0.09033203125;g;1.035799264907837
10;0.11428260803222656;g;1.035799264907837
10;0.7212462425231934;g;1.035799264907837
10;0.1406688690185547;g;1.035799264907837
10;0.632988452911377;g;1.035799264907837
10;0.4656071662902832;g;1.035799264907837
10;0.1156930923461914;g;1.035799264907837
10;0.17682933807373047;g;1.035799264907837
11;0.054329872131347656;g;1.035799264907837
11;0.6913852691650391;g;1.035799264907837
11;0.12841320037841797;g;1.035799264907837
11;0.6873373985290527;g;1.035799264907837
11;0.08013916015625;g;1.035799264907837
11;0.39463329315185547;g;1.035799264907837
11;0.3811182975769043;g;1.035799264907837
11;0.024222850799560547;g;1.035799264907837
11;0.7300143241882324;g;1.035799264907837
11;0.1526470184326172;g;1.035799264907837
11;0.1461639404296875;g;1.035799264907837
11;0.1724839210510254;g;1.035799264907837
11;0.5633306503295898;g;1.035799264907837
11;0.40064334869384766;g;1.035799264907837
11;0.14473915100097656;g;1.035799264907837
11;0.11328792572021484;g;1.035799264907837
11;0.4626803398132324;g;1.035799264907837
11;0.18082380294799805;g;1.035799264907837
11;0.292630672454834;g;1.035799264907837
11;1.2756075859069824;g;1.035799264907837
11;0.05836057662963867;g;1.035799264907837
11;0.38532543182373047;g;1.035799264907837
11;0.05315732955932617;g;1.035799264907837
11;0.15057659149169922;g;1.035799264907837
11;0.24708318710327148;g;1.035799264907837
11;0.24072837829589844;g;1.035799264907837
11;1.1662592887878418;g;1.035799264907837
11;0.006926536560058594;g;1.035799264907837
11;0.0912623405456543;g;1.035799264907837
11;0.1133427619934082;g;1.035799264907837
11;0.7147502899169922;g;1.035799264907837
11;0.14107894897460938;g;1.035799264907837
11;0.6266727447509766;g;1.035799264907837
11;0.46102142333984375;g;1.035799264907837
11;0.11457252502441406;g;1.035799264907837
11;0.17802000045776367;g;1.035799264907837
12;0.051409244537353516;g;1.035799264907837
12;0.6771225929260254;g;1.035799264907837
12;0.12784814834594727;g;1.035799264907837
12;0.683441162109375;g;1.035799264907837
12;0.0810389518737793;g;1.035799264907837
12;0.39391374588012695;g;1.035799264907837
12;0.386044979095459;g;1.035799264907837
12;0.024321556091308594;g;1.035799264907837
12;0.723658561706543;g;1.035799264907837
12;0.15346813201904297;g;1.035799264907837
12;0.14136219024658203;g;1.035799264907837
12;0.17481756210327148;g;1.035799264907837
12;0.5596771240234375;g;1.035799264907837
12;0.4024028778076172;g;1.035799264907837
12;0.14416885375976562;g;1.035799264907837
12;0.10827922821044922;g;1.035799264907837
12;0.45432567596435547;g;1.035799264907837
12;0.1809396743774414;g;1.035799264907837
12;0.2923135757446289;g;1.035799264907837
12;1.2784380912780762;g;1.035799264907837
12;0.05956888198852539;g;1.035799264907837
12;0.38165283203125;g;1.035799264907837
12;0.05694437026977539;g;1.035799264907837
12;0.15059804916381836;g;1.035799264907837
12;0.23867321014404297;g;1.035799264907837
12;0.24019193649291992;g;1.035799264907837
12;1.1712150573730469;g;1.035799264907837
12;0.007770538330078125;g;1.035799264907837
12;0.0880880355834961;g;1.035799264907837
12;0.1134500503540039;g;1.035799264907837
12;0.7160992622375488;g;1.035799264907837
12;0.13764572143554688;g;1.035799264907837
12;0.6227016448974609;g;1.035799264907837
12;0.45892333984375;g;1.035799264907837
12;0.11481189727783203;g;1.035799264907837
12;0.17871761322021484;g;1.035799264907837
13;0.04784393310546875;g;1.035799264907837
13;0.6673150062561035;g;1.035799264907837
13;0.1274428367614746;g;1.035799264907837
13;0.6823573112487793;g;1.035799264907837
13;0.08474159240722656;g;1.035799264907837
13;0.3917970657348633;g;1.035799264907837
13;0.39392995834350586;g;1.035799264907837
13;0.02440357208251953;g;1.035799264907837
13;0.7183923721313477;g;1.035799264907837
13;0.15536022186279297;g;1.035799264907837
13;0.13470888137817383;g;1.035799264907837
13;0.17854022979736328;g;1.035799264907837
13;0.5540227890014648;g;1.035799264907837
13;0.40671873092651367;g;1.035799264907837
13;0.14486026763916016;g;1.035799264907837
13;0.10447931289672852;g;1.035799264907837
13;0.4470529556274414;g;1.035799264907837
13;0.18174314498901367;g;1.035799264907837
13;0.28781700134277344;g;1.035799264907837
13;1.2881317138671875;g;1.035799264907837
13;0.062957763671875;g;1.035799264907837
13;0.37774181365966797;g;1.035799264907837
13;0.06251001358032227;g;1.035799264907837
13;0.15108680725097656;g;1.035799264907837
13;0.23101043701171875;g;1.035799264907837
13;0.23911380767822266;g;1.035799264907837
13;1.1797165870666504;g;1.035799264907837
13;0.00984334945678711;g;1.035799264907837
13;0.08239507675170898;g;1.035799264907837
13;0.11418437957763672;g;1.035799264907837
13;0.7221865653991699;g;1.035799264907837
13;0.13186931610107422;g;1.035799264907837
13;0.6201143264770508;g;1.035799264907837
13;0.45831727981567383;g;1.035799264907837
13;0.11587095260620117;g;1.035799264907837
13;0.1797962188720703;g;1.035799264907837
14;0.04438972473144531;g;1.035799264907837
14;0.6590561866760254;g;1.035799264907837
14;0.12703990936279297;g;1.035799264907837
14;0.6818623542785645;g;1.035799264907837
14;0.08922147750854492;g;1.035799264907837
14;0.3892331123352051;g;1.035799264907837
14;0.4023313522338867;g;1.035799264907837
14;0.024368762969970703;g;1.035799264907837
14;0.7132129669189453;g;1.035799264907837
14;0.15758609771728516;g;1.035799264907837
14;0.12760066986083984;g;1.035799264907837
14;0.18251276016235352;g;1.035799264907837
14;0.5478320121765137;g;1.035799264907837
14;0.41167163848876953;g;1.035799264907837
14;0.14594125747680664;g;1.035799264907837
14;0.10100364685058594;g;1.035799264907837
14;0.4401712417602539;g;1.035799264907837
14;0.1822667121887207;g;1.035799264907837
14;0.2820878028869629;g;1.035799264907837
14;1.3000774383544922;g;1.035799264907837
14;0.06676006317138672;g;1.035799264907837
14;0.37357234954833984;g;1.035799264907837
14;0.06852388381958008;g;1.035799264907837
14;0.15163707733154297;g;1.035799264907837
14;0.22365045547485352;g;1.035799264907837
14;0.23769187927246094;g;1.035799264907837
14;1.188612937927246;g;1.035799264907837
14;0.0119781494140625;g;1.035799264907837
14;0.07620620727539062;g;1.035799264907837
14;0.11498832702636719;g;1.035799264907837
14;0.7290215492248535;g;1.035799264907837
14;0.125579833984375;g;1.035799264907837
14;0.6176385879516602;g;1.035799264907837
14;0.45785999298095703;g;1.035799264907837
14;0.11682701110839844;g;1.035799264907837
14;0.1807384490966797;g;1.035799264907837
15;0.04237508773803711;g;1.035799264907837
15;0.6496567726135254;g;1.035799264907837
15;0.12648677825927734;g;1.035799264907837
15;0.6796207427978516;g;1.035799264907837
15;0.09194660186767578;g;1.035799264907837
15;0.38719654083251953;g;1.035799264907837
15;0.4086418151855469;g;1.035799264907837
15;0.024155139923095703;g;1.035799264907837
15;0.7071990966796875;g;1.035799264907837
15;0.15941238403320312;g;1.035799264907837
15;0.12152624130249023;g;1.035799264907837
15;0.1855449676513672;g;1.035799264907837
15;0.5419449806213379;g;1.035799264907837
15;0.4153108596801758;g;1.035799264907837
15;0.1465439796447754;g;1.035799264907837
15;0.09781742095947266;g;1.035799264907837
15;0.43295907974243164;g;1.035799264907837
15;0.18185901641845703;g;1.035799264907837
15;0.27808189392089844;g;1.035799264907837
15;1.3057441711425781;g;1.035799264907837
15;0.0022940635681152344;g;1.035799264907837
15;0.06914806365966797;g;1.035799264907837
15;0.3696770668029785;g;1.035799264907837
15;0.07364082336425781;g;1.035799264907837
15;0.15183401107788086;g;1.035799264907837
15;0.21697473526000977;g;1.035799264907837
15;0.23616361618041992;g;1.035799264907837
15;1.195683479309082;g;1.035799264907837
15;0.01322317123413086;g;1.035799264907837
15;0.07145929336547852;g;1.035799264907837
15;0.11527776718139648;g;1.035799264907837
15;0.733189582824707;g;1.035799264907837
15;0.12067413330078125;g;1.035799264907837
15;0.6140532493591309;g;1.035799264907837
15;0.45624732971191406;g;1.035799264907837
15;0.11605262756347656;g;1.035799264907837
15;0.18130779266357422;g;1.035799264907837
16;0.041602134704589844;g;1.035799264907837
16;0.6374897956848145;g;1.035799264907837
16;0.1256880760192871;g;1.035799264907837
16;0.6726765632629395;g;1.035799264907837
16;0.09261798858642578;g;1.035799264907837
16;0.3864006996154785;g;1.035799264907837
16;0.41100454330444336;g;1.035799264907837
16;0.02373647689819336;g;1.035799264907837
16;0.6998987197875977;g;1.035799264907837
16;0.16026878356933594;g;1.035799264907837
16;0.11761713027954102;g;1.035799264907837
16;0.1867837905883789;g;1.035799264907837
16;0.537909984588623;g;1.035799264907837
16;0.41628074645996094;g;1.035799264907837
16;0.14604711532592773;g;1.035799264907837
16;0.09425926208496094;g;1.035799264907837
16;0.4256248474121094;g;1.035799264907837
16;0.18110990524291992;g;1.035799264907837
16;0.27788305282592773;g;1.035799264907837
16;1.3069524765014648;g;1.035799264907837
16;0.004212856292724609;g;1.035799264907837
16;0.06890153884887695;g;1.035799264907837
16;0.36634349822998047;g;1.035799264907837
16;0.07691287994384766;g;1.035799264907837
16;0.1513991355895996;g;1.035799264907837
16;0.2102031707763672;g;1.035799264907837
16;0.2349691390991211;g;1.035799264907837
16;1.1989850997924805;g;1.035799264907837
16;0.012516021728515625;g;1.035799264907837
16;0.0698385238647461;g;1.035799264907837
16;0.11466312408447266;g;1.035799264907837
16;0.7323408126831055;g;1.035799264907837
16;0.11847162246704102;g;1.035799264907837
16;0.6086668968200684;g;1.035799264907837
16;0.45282554626464844;g;1.035799264907837
16;0.1148977279663086;g;1.035799264907837
16;0.1814417839050293;g;1.035799264907837
17;0.042063236236572266;g;1.035799264907837
17;0.6224408149719238;g;1.035799264907837
17;0.12466669082641602;g;1.035799264907837
17;0.6648416519165039;g;1.035799264907837
17;0.09102249145507812;g;1.035799264907837
17;0.3869657516479492;g;1.035799264907837
17;0.4091792106628418;g;1.035799264907837
17;0.02313852310180664;g;1.035799264907837
17;0.6914272308349609;g;1.035799264907837
17;0.16004228591918945;g;1.035799264907837
17;0.1160888671875;g;1.035799264907837
17;0.18610620498657227;g;1.035799264907837
17;0.5362205505371094;g;1.035799264907837
17;0.41440820693969727;g;1.035799264907837
17;0.14445114135742188;g;1.035799264907837
17;0.0902857780456543;g;1.035799264907837
17;0.41826295852661133;g;1.035799264907837
17;0.1803278923034668;g;1.035799264907837
17;0.28185510635375977;g;1.035799264907837
17;1.305842399597168;g;1.035799264907837
17;0.00432586669921875;g;1.035799264907837
17;0.06591796875;g;1.035799264907837
17;0.36366939544677734;g;1.035799264907837
17;0.07814168930053711;g;1.035799264907837
17;0.15032196044921875;g;1.035799264907837
17;0.20328426361083984;g;1.035799264907837
17;0.23427343368530273;g;1.035799264907837
17;1.1982135772705078;g;1.035799264907837
17;0.011294364929199219;g;1.035799264907837
17;0.07145929336547852;g;1.035799264907837
17;0.11312294006347656;g;1.035799264907837
17;0.7264695167541504;g;1.035799264907837
17;0.11919116973876953;g;1.035799264907837
17;0.6015424728393555;g;1.035799264907837
17;0.44760608673095703;g;1.035799264907837
17;0.11336231231689453;g;1.035799264907837
17;0.18119144439697266;g;1.035799264907837
18;0.043419837951660156;g;1.035799264907837
18;0.6055383682250977;g;1.035799264907837
18;0.12350320816040039;g;1.035799264907837
18;0.6563796997070312;g;1.035799264907837
18;0.08781290054321289;g;1.035799264907837
18;0.38864660263061523;g;1.035799264907837
18;0.40427541732788086;g;1.035799264907837
18;0.022421836853027344;g;1.035799264907837
18;0.682258129119873;g;1.035799264907837
18;0.15903520584106445;g;1.035799264907837
18;0.11635828018188477;g;1.035799264907837
18;0.18398189544677734;g;1.035799264907837
18;0.5359954833984375;g;1.035799264907837
18;0.4105105400085449;g;1.035799264907837
18;0.14211082458496094;g;1.035799264907837
18;0.08611917495727539;g;1.035799264907837
18;0.4110374450683594;g;1.035799264907837
18;0.17922687530517578;g;1.035799264907837
18;0.2888660430908203;g;1.035799264907837
18;1.302870750427246;g;1.035799264907837
18;0.0030651092529296875;g;1.035799264907837
18;0.061003684997558594;g;1.035799264907837
18;0.36153221130371094;g;1.035799264907837
18;0.07786941528320312;g;1.035799264907837
18;0.14879608154296875;g;1.035799264907837
18;0.19644832611083984;g;1.035799264907837
18;0.2335667610168457;g;1.035799264907837
18;1.1944737434387207;g;1.035799264907837
18;0.008498668670654297;g;1.035799264907837
18;0.07539844512939453;g;1.035799264907837
18;0.11092090606689453;g;1.035799264907837
18;0.7167024612426758;g;1.035799264907837
18;0.1220703125;g;1.035799264907837
18;0.5932259559631348;g;1.035799264907837
18;0.4411325454711914;g;1.035799264907837
18;0.11158370971679688;g;1.035799264907837
18;0.18066692352294922;g;1.035799264907837
19;0.04515886306762695;g;1.035799264907837
19;0.5884547233581543;g;1.035799264907837
19;0.12232208251953125;g;1.035799264907837
19;0.6456680297851562;g;1.035799264907837
19;0.08411884307861328;g;1.035799264907837
19;0.3907809257507324;g;1.035799264907837
19;0.3980860710144043;g;1.035799264907837
19;0.021661758422851562;g;1.035799264907837
19;0.6729464530944824;g;1.035799264907837
19;0.1577744483947754;g;1.035799264907837
19;0.11741828918457031;g;1.035799264907837
19;0.18117713928222656;g;1.035799264907837
19;0.5360994338989258;g;1.035799264907837
19;0.4059257507324219;g;1.035799264907837
19;0.13944387435913086;g;1.035799264907837
19;0.08212661743164062;g;1.035799264907837
19;0.40409088134765625;g;1.035799264907837
19;0.1780257225036621;g;1.035799264907837
19;0.2970094680786133;g;1.035799264907837
19;1.294663429260254;g;1.035799264907837
19;0.000751495361328125;g;1.035799264907837
19;0.055419921875;g;1.035799264907837
19;0.3596916198730469;g;1.035799264907837
19;0.07700967788696289;g;1.035799264907837
19;0.14710235595703125;g;1.035799264907837
19;0.19003772735595703;g;1.035799264907837
19;0.23192405700683594;g;1.035799264907837
19;1.1896095275878906;g;1.035799264907837
19;0.0053043365478515625;g;1.035799264907837
19;0.08018350601196289;g;1.035799264907837
19;0.10846471786499023;g;1.035799264907837
19;0.705164909362793;g;1.035799264907837
19;0.1258530616760254;g;1.035799264907837
19;0.5844435691833496;g;1.035799264907837
19;0.43402910232543945;g;1.035799264907837
19;0.10973644256591797;g;1.035799264907837
19;0.17998123168945312;g;1.035799264907837
20;0.046755313873291016;g;1.035799264907837
20;0.0016622543334960938;g;1.035799264907837
20;0.5730094909667969;g;1.035799264907837
20;0.12124204635620117;g;1.035799264907837
20;0.6356019973754883;g;1.035799264907837
20;0.08119535446166992;g;1.035799264907837
20;0.39266204833984375;g;1.035799264907837
20;0.3925132751464844;g;1.035799264907837
20;0.020932674407958984;g;1.035799264907837
20;0.6641330718994141;g;1.035799264907837
20;0.1568136215209961;g;1.035799264907837
20;0.11818981170654297;g;1.035799264907837
20;0.17845678329467773;g;1.035799264907837
20;0.5359268188476562;g;1.035799264907837
20;0.40210390090942383;g;1.035799264907837
20;0.13710498809814453;g;1.035799264907837
20;0.07871770858764648;g;1.035799264907837
20;0.39751529693603516;g;1.035799264907837
20;0.17683982849121094;g;1.035799264907837
20;0.3042106628417969;g;1.035799264907837
20;1.287642002105713;g;1.035799264907837
20;0.05051994323730469;g;1.035799264907837
20;0.35775232315063477;g;1.035799264907837
20;0.07652044296264648;g;1.035799264907837
20;0.1455373764038086;g;1.035799264907837
20;0.1843867301940918;g;1.035799264907837
20;0.2304697036743164;g;1.035799264907837
20;1.1856279373168945;g;1.035799264907837
20;0.0024466514587402344;g;1.035799264907837
20;0.08418798446655273;g;1.035799264907837
20;0.10617589950561523;g;1.035799264907837
20;0.6945209503173828;g;1.035799264907837
20;0.1291790008544922;g;1.035799264907837
20;0.5760211944580078;g;1.035799264907837
20;0.42720651626586914;g;1.035799264907837
20;0.10803031921386719;g;1.035799264907837
20;0.17927074432373047;g;1.035799264907837
21;0.047777652740478516;g;1.035799264907837
21;0.005954265594482422;g;1.035799264907837
21;0.5606288909912109;g;1.035799264907837
21;0.12036275863647461;g;1.035799264907837
21;0.627556324005127;g;1.035799264907837
21;0.07999610900878906;g;1.035799264907837
21;0.39377260208129883;g;1.035799264907837
21;0.3890514373779297;g;1.035799264907837
21;0.020287036895751953;g;1.035799264907837
21;0.6563277244567871;g;1.035799264907837
21;0.15654563903808594;g;1.035799264907837
21;0.11783504486083984;g;1.035799264907837
21;0.1765460968017578;g;1.035799264907837
21;0.5347480773925781;g;1.035799264907837
21;0.4001774787902832;g;1.035799264907837
21;0.1356043815612793;g;1.035799264907837
21;0.07620716094970703;g;1.035799264907837
21;0.3918166160583496;g;1.035799264907837
21;0.1757640838623047;g;1.035799264907837
21;0.3088502883911133;g;1.035799264907837
21;1.2850518226623535;g;1.035799264907837
21;0.047373294830322266;g;1.035799264907837
21;0.35571813583374023;g;1.035799264907837
21;0.07725334167480469;g;1.035799264907837
21;0.0009541511535644531;g;1.035799264907837
21;0.1443467140197754;g;1.035799264907837
21;0.17974376678466797;g;1.035799264907837
21;0.2293682098388672;g;1.035799264907837
21;1.1841001510620117;g;1.035799264907837
21;0.0004954338073730469;g;1.035799264907837
21;0.08612442016601562;g;1.035799264907837
21;0.10438251495361328;g;1.035799264907837
21;0.6866626739501953;g;1.035799264907837
21;0.1309671401977539;g;1.035799264907837
21;0.5686373710632324;g;1.035799264907837
21;0.42147064208984375;g;1.035799264907837
21;0.10661602020263672;g;1.035799264907837
21;0.17865467071533203;g;1.035799264907837
22;0.04803180694580078;g;1.035799264907837
22;0.008517742156982422;g;1.035799264907837
22;0.5518012046813965;g;1.035799264907837
22;0.11970710754394531;g;1.035799264907837
22;0.6220207214355469;g;1.035799264907837
22;0.08085155487060547;g;1.035799264907837
22;0.39380598068237305;g;1.035799264907837
22;0.3883028030395508;g;1.035799264907837
22;0.019794940948486328;g;1.035799264907837
22;0.649721622467041;g;1.035799264907837
22;0.1572260856628418;g;1.035799264907837
22;0.11600875854492188;g;1.035799264907837
22;0.17576026916503906;g;1.035799264907837
22;0.5322494506835938;g;1.035799264907837
22;0.40056467056274414;g;1.035799264907837
22;0.13506174087524414;g;1.035799264907837
22;0.07466983795166016;g;1.035799264907837
22;0.38712215423583984;g;1.035799264907837
22;0.17485523223876953;g;1.035799264907837
22;0.3103146553039551;g;1.035799264907837
22;1.2878398895263672;g;1.035799264907837
22;0.04639434814453125;g;1.035799264907837
22;0.35355091094970703;g;1.035799264907837
22;0.079498291015625;g;1.035799264907837
22;0.002224445343017578;g;1.035799264907837
22;0.14363336563110352;g;1.035799264907837
22;0.1761326789855957;g;1.035799264907837
22;0.22866106033325195;g;1.035799264907837
22;1.1856422424316406;g;1.035799264907837
22;0.085601806640625;g;1.035799264907837
22;0.10320711135864258;g;1.035799264907837
22;0.6826992034912109;g;1.035799264907837
22;0.13077545166015625;g;1.035799264907837
22;0.5625638961791992;g;1.035799264907837
22;0.4171581268310547;g;1.035799264907837
22;0.10552787780761719;g;1.035799264907837
22;0.17819976806640625;g;1.035799264907837
23;0.047591209411621094;g;1.035799264907837
23;0.009520530700683594;g;1.035799264907837
23;0.545982837677002;g;1.035799264907837
23;0.11922836303710938;g;1.035799264907837
23;0.6186666488647461;g;1.035799264907837
23;0.08342313766479492;g;1.035799264907837
23;0.39292240142822266;g;1.035799264907837
23;0.3898887634277344;g;1.035799264907837
23;0.019426345825195312;g;1.035799264907837
23;0.6440777778625488;g;1.035799264907837
23;0.15869903564453125;g;1.035799264907837
23;0.11292028427124023;g;1.035799264907837
23;0.17593765258789062;g;1.035799264907837
23;0.5285916328430176;g;1.035799264907837
23;0.40292930603027344;g;1.035799264907837
23;0.1354384422302246;g;1.035799264907837
23;0.07393836975097656;g;1.035799264907837
23;0.38330507278442383;g;1.035799264907837
23;0.1741018295288086;g;1.035799264907837
23;0.3090677261352539;g;1.035799264907837
23;1.2951774597167969;g;1.035799264907837
23;0.04729604721069336;g;1.035799264907837
23;0.35126304626464844;g;1.035799264907837
23;0.0830225944519043;g;1.035799264907837
23;0.0012335777282714844;g;1.035799264907837
23;0.14334440231323242;g;1.035799264907837
23;0.17336463928222656;g;1.035799264907837
23;0.22831058502197266;g;1.035799264907837
23;1.1898155212402344;g;1.035799264907837
23;0.08292913436889648;g;1.035799264907837
23;0.1025543212890625;g;1.035799264907837
23;0.6819534301757812;g;1.035799264907837
23;0.12886381149291992;g;1.035799264907837
23;0.5576314926147461;g;1.035799264907837
23;0.4141044616699219;g;1.035799264907837
23;0.10472965240478516;g;1.035799264907837
23;0.17792463302612305;g;1.035799264907837
24;0.0467371940612793;g;1.035799264907837
24;0.009577751159667969;g;1.035799264907837
24;0.5419249534606934;g;1.035799264907837
24;0.11883306503295898;g;1.035799264907837
24;0.6162796020507812;g;1.035799264907837
24;0.08693170547485352;g;1.035799264907837
24;0.3914985656738281;g;1.035799264907837
24;0.3927469253540039;g;1.035799264907837
24;0.019113540649414062;g;1.035799264907837
24;0.6390295028686523;g;1.035799264907837
24;0.16052007675170898;g;1.035799264907837
24;0.10917520523071289;g;1.035799264907837
24;0.17659473419189453;g;1.035799264907837
24;0.5242738723754883;g;1.035799264907837
24;0.40639209747314453;g;1.035799264907837
24;0.13626718521118164;g;1.035799264907837
24;0.0737004280090332;g;1.035799264907837
24;0.3800830841064453;g;1.035799264907837
24;0.17348051071166992;g;1.035799264907837
24;0.3063488006591797;g;1.035799264907837
24;1.3013553619384766;g;1.035799264907837
24;0.049294471740722656;g;1.035799264907837
24;0.3489503860473633;g;1.035799264907837
24;0.08721446990966797;g;1.035799264907837
24;0.14331388473510742;g;1.035799264907837
24;0.1711893081665039;g;1.035799264907837
24;0.22823715209960938;g;1.035799264907837
24;1.1954421997070312;g;1.035799264907837
24;0.0005164146423339844;g;1.035799264907837
24;0.079010009765625;g;1.035799264907837
24;0.10217428207397461;g;1.035799264907837
24;0.6828556060791016;g;1.035799264907837
24;0.1260075569152832;g;1.035799264907837
24;0.5533208847045898;g;1.035799264907837
24;0.41173648834228516;g;1.035799264907837
24;0.1041102409362793;g;1.035799264907837
24;0.17778348922729492;g;1.035799264907837
25;0.04582405090332031;g;1.035799264907837
25;0.009625911712646484;g;1.035799264907837
25;0.5380563735961914;g;1.035799264907837
25;0.11839771270751953;g;1.035799264907837
25;0.6118927001953125;g;1.035799264907837
25;0.09035539627075195;g;1.035799264907837
25;0.3900728225708008;g;1.035799264907837
25;0.39546775817871094;g;1.035799264907837
25;0.018813133239746094;g;1.035799264907837
25;0.6340680122375488;g;1.035799264907837
25;0.16224193572998047;g;1.035799264907837
25;0.10565996170043945;g;1.035799264907837
25;0.17708492279052734;g;1.035799264907837
25;0.5199804306030273;g;1.035799264907837
25;0.4098043441772461;g;1.035799264907837
25;0.13719606399536133;g;1.035799264907837
25;0.07355880737304688;g;1.035799264907837
25;0.37691164016723633;g;1.035799264907837
25;0.1729593276977539;g;1.035799264907837
25;0.30377626419067383;g;1.035799264907837
25;1.3044843673706055;g;1.035799264907837
25;0.05133533477783203;g;1.035799264907837
25;0.34674596786499023;g;1.035799264907837
25;0.09121274948120117;g;1.035799264907837
25;0.14330768585205078;g;1.035799264907837
25;0.17080354690551758;g;1.035799264907837
25;0.22845458984375;g;1.035799264907837
25;1.200953483581543;g;1.035799264907837
25;0.0011949539184570312;g;1.035799264907837
25;0.07513141632080078;g;1.035799264907837
25;0.1017465591430664;g;1.035799264907837
25;0.6835174560546875;g;1.035799264907837
25;0.12321901321411133;g;1.035799264907837
25;0.5489521026611328;g;1.035799264907837
25;0.40944528579711914;g;1.035799264907837
25;0.10353374481201172;g;1.035799264907837
25;0.1777186393737793;g;1.035799264907837
26;0.045178890228271484;g;1.035799264907837
26;0.00994253158569336;g;1.035799264907837
26;0.5329489707946777;g;1.035799264907837
26;0.11782598495483398;g;1.035799264907837
26;0.6067996025085449;g;1.035799264907837
26;0.0927877426147461;g;1.035799264907837
26;0.3891592025756836;g;1.035799264907837
26;0.39673280715942383;g;1.035799264907837
26;0.018471717834472656;g;1.035799264907837
26;0.6287426948547363;g;1.035799264907837
26;0.1634359359741211;g;1.035799264907837
26;0.10311126708984375;g;1.035799264907837
26;0.17681026458740234;g;1.035799264907837
26;0.5163755416870117;g;1.035799264907837
26;0.4120802879333496;g;1.035799264907837
26;0.13781309127807617;g;1.035799264907837
26;0.07315826416015625;g;1.035799264907837
26;0.3737173080444336;g;1.035799264907837
26;0.17238378524780273;g;1.035799264907837
26;0.302854061126709;g;1.035799264907837
26;1.3066062927246094;g;1.035799264907837
26;0.052435874938964844;g;1.035799264907837
26;0.34485435485839844;g;1.035799264907837
26;0.0943136215209961;g;1.035799264907837
26;0.14312267303466797;g;1.035799264907837
26;0.16972637176513672;g;1.035799264907837
26;0.22871732711791992;g;1.035799264907837
26;1.204854965209961;g;1.035799264907837
26;0.0013322830200195312;g;1.035799264907837
26;0.07246971130371094;g;1.035799264907837
26;0.10097932815551758;g;1.035799264907837
26;0.681551456451416;g;1.035799264907837
26;0.12145090103149414;g;1.035799264907837
26;0.5439410209655762;g;1.035799264907837
26;0.4066348075866699;g;1.035799264907837
26;0.10287189483642578;g;1.035799264907837
26;0.1776590347290039;g;1.035799264907837
27;0.04498863220214844;g;1.035799264907837
27;0.01160430908203125;g;1.035799264907837
27;0.5257859230041504;g;1.035799264907837
27;0.11705398559570312;g;1.035799264907837
27;0.601356029510498;g;1.035799264907837
27;0.09362030029296875;g;1.035799264907837
27;0.38904237747192383;g;1.035799264907837
27;0.3957834243774414;g;1.035799264907837
27;0.018062114715576172;g;1.035799264907837
27;0.6228189468383789;g;1.035799264907837
27;0.16382598876953125;g;1.035799264907837
27;0.10185480117797852;g;1.035799264907837
27;0.1754474639892578;g;1.035799264907837
27;0.5138530731201172;g;1.035799264907837
27;0.41257476806640625;g;1.035799264907837
27;0.13787126541137695;g;1.035799264907837
27;0.07233428955078125;g;1.035799264907837
27;0.37035083770751953;g;1.035799264907837
27;0.1717066764831543;g;1.035799264907837
27;0.30443239212036133;g;1.035799264907837
27;1.3071622848510742;g;1.035799264907837
27;0.052018165588378906;g;1.035799264907837
27;0.3432197570800781;g;1.035799264907837
27;0.09606599807739258;g;1.035799264907837
27;0.14264917373657227;g;1.035799264907837
27;0.16750001907348633;g;1.035799264907837
27;0.2288980484008789;g;1.035799264907837
27;1.2062602043151855;g;1.035799264907837
27;0.0006256103515625;g;1.035799264907837
27;0.07173347473144531;g;1.035799264907837
27;0.09971761703491211;g;1.035799264907837
27;0.6765265464782715;g;1.035799264907837
27;0.12125301361083984;g;1.035799264907837
27;0.5379791259765625;g;1.035799264907837
27;0.40297842025756836;g;1.035799264907837
27;0.10203075408935547;g;1.035799264907837
27;0.17757177352905273;g;1.035799264907837
28;0.04523801803588867;g;1.035799264907837
28;0.014687538146972656;g;1.035799264907837
28;0.5165882110595703;g;1.035799264907837
28;0.1160893440246582;g;1.035799264907837
28;0.5955772399902344;g;1.035799264907837
28;0.09299802780151367;g;1.035799264907837
28;0.3896827697753906;g;1.035799264907837
28;0.39269542694091797;g;1.035799264907837
28;0.017583847045898438;g;1.035799264907837
28;0.6162943840026855;g;1.035799264907837
28;0.16342449188232422;g;1.035799264907837
28;0.10184812545776367;g;1.035799264907837
28;0.17305898666381836;g;1.035799264907837
28;0.5123910903930664;g;1.035799264907837
28;0.41129636764526367;g;1.035799264907837
28;0.1373739242553711;g;1.035799264907837
28;0.07351875305175781;g;1.035799264907837
28;0.36677122116088867;g;1.035799264907837
28;0.17093467712402344;g;1.035799264907837
28;0.30842113494873047;g;1.035799264907837
28;1.3061952590942383;g;1.035799264907837
28;0.05009126663208008;g;1.035799264907837
28;0.3418307304382324;g;1.035799264907837
28;0.09648275375366211;g;1.035799264907837
28;0.14189624786376953;g;1.035799264907837
28;0.16406726837158203;g;1.035799264907837
28;0.2289562225341797;g;1.035799264907837
28;1.205197811126709;g;1.035799264907837
28;0.07291889190673828;g;1.035799264907837
28;0.09798812866210938;g;1.035799264907837
28;0.6690921783447266;g;1.035799264907837
28;0.12257575988769531;g;1.035799264907837
28;0.5311083793640137;g;1.035799264907837
28;0.39850473403930664;g;1.035799264907837
28;0.10102510452270508;g;1.035799264907837
28;0.1774444580078125;g;1.035799264907837
29;0.0457148551940918;g;1.035799264907837
29;0.018705368041992188;g;1.035799264907837
29;0.5061044692993164;g;1.035799264907837
29;0.11498641967773438;g;1.035799264907837
29;0.5896100997924805;g;1.035799264907837
29;0.09141921997070312;g;1.035799264907837
29;0.39075708389282227;g;1.035799264907837
29;0.38830089569091797;g;1.035799264907837
29;0.01706552505493164;g;1.035799264907837
29;0.6093654632568359;g;1.035799264907837
29;0.16250133514404297;g;1.035799264907837
29;0.10263872146606445;g;1.035799264907837
29;0.17002582550048828;g;1.035799264907837
29;0.511594295501709;g;1.035799264907837
29;0.4088320732116699;g;1.035799264907837
29;0.1365222930908203;g;1.035799264907837
29;0.0751791000366211;g;1.035799264907837
29;0.3630557060241699;g;1.035799264907837
29;0.16873502731323242;g;1.035799264907837
29;0.31390857696533203;g;1.035799264907837
29;1.3042893409729004;g;1.035799264907837
29;0.04719877243041992;g;1.035799264907837
29;0.34059906005859375;g;1.035799264907837
29;0.0959787368774414;g;1.035799264907837
29;0.0029811859130859375;g;1.035799264907837
29;0.14095306396484375;g;1.035799264907837
29;0.15972280502319336;g;1.035799264907837
29;0.22892093658447266;g;1.035799264907837
29;1.202502727508545;g;1.035799264907837
29;0.07539653778076172;g;1.035799264907837
29;0.09598159790039062;g;1.035799264907837
29;0.6600894927978516;g;1.035799264907837
29;0.1248464584350586;g;1.035799264907837
29;0.5236396789550781;g;1.035799264907837
29;0.39351940155029297;g;1.035799264907837
29;0.0999298095703125;g;1.035799264907837
29;0.17729568481445312;g;1.035799264907837
30;0.046103477478027344;g;1.035799264907837
30;0.022911548614501953;g;1.035799264907837
30;0.49546337127685547;g;1.035799264907837
30;0.11382579803466797;g;1.035799264907837
30;0.5836582183837891;g;1.035799264907837
30;0.08952140808105469;g;1.035799264907837
30;0.3917851448059082;g;1.035799264907837
30;0.38379430770874023;g;1.035799264907837
30;0.016546249389648438;g;1.035799264907837
30;0.6023249626159668;g;1.035799264907837
30;0.16141605377197266;g;1.035799264907837
30;0.10355854034423828;g;1.035799264907837
30;0.16690444946289062;g;1.035799264907837
30;0.5108547210693359;g;1.035799264907837
30;0.4060826301574707;g;1.035799264907837
30;0.1356668472290039;g;1.035799264907837
30;0.07678890228271484;g;1.035799264907837
30;0.3592562675476074;g;1.035799264907837
30;0.16579961776733398;g;1.035799264907837
30;0.3195381164550781;g;1.035799264907837
30;1.3022708892822266;g;1.035799264907837
30;0.04413270950317383;g;1.035799264907837
30;0.33931779861450195;g;1.035799264907837
30;0.09526491165161133;g;1.035799264907837
30;0.007027626037597656;g;1.035799264907837
30;0.13919401168823242;g;1.035799264907837
30;0.15499639511108398;g;1.035799264907837
30;0.22885751724243164;g;1.035799264907837
30;1.199455738067627;g;1.035799264907837
30;0.07819652557373047;g;1.035799264907837
30;0.09397125244140625;g;1.035799264907837
30;0.6507582664489746;g;1.035799264907837
30;0.12720394134521484;g;1.035799264907837
30;0.5162811279296875;g;1.035799264907837
30;0.38851022720336914;g;1.035799264907837
30;0.098846435546875;g;1.035799264907837
30;0.17716121673583984;g;1.035799264907837
31;0.0460968017578125;g;1.035799264907837
31;0.026580333709716797;g;1.035799264907837
31;0.48575735092163086;g;1.035799264907837
31;0.11268043518066406;g;1.035799264907837
31;0.5779247283935547;g;1.035799264907837
31;0.08800268173217773;g;1.035799264907837
31;0.39230918884277344;g;1.035799264907837
31;0.38034820556640625;g;1.035799264907837
31;0.016068458557128906;g;1.035799264907837
31;0.5954618453979492;g;1.035799264907837
31;0.16050434112548828;g;1.035799264907837
31;0.10395193099975586;g;1.035799264907837
31;0.16423654556274414;g;1.035799264907837
31;0.5095720291137695;g;1.035799264907837
31;0.4039425849914551;g;1.035799264907837
31;0.13515949249267578;g;1.035799264907837
31;0.07802915573120117;g;1.035799264907837
31;0.3555464744567871;g;1.035799264907837
31;0.16318178176879883;g;1.035799264907837
31;0.3240184783935547;g;1.035799264907837
31;1.300933837890625;g;1.035799264907837
31;0.04171133041381836;g;1.035799264907837
31;0.3379383087158203;g;1.035799264907837
31;0.09492683410644531;g;1.035799264907837
31;0.010241985321044922;g;1.035799264907837
31;0.13770437240600586;g;1.035799264907837
31;0.15100908279418945;g;1.035799264907837
31;0.2288360595703125;g;1.035799264907837
31;1.1973252296447754;g;1.035799264907837
31;0.08034658432006836;g;1.035799264907837
31;0.09221792221069336;g;1.035799264907837
31;0.642122745513916;g;1.035799264907837
31;0.12880182266235352;g;1.035799264907837
31;0.5092487335205078;g;1.035799264907837
31;0.38398265838623047;g;1.035799264907837
31;0.09786319732666016;g;1.035799264907837
31;0.17710638046264648;g;1.035799264907837
32;0.04549455642700195;g;1.035799264907837
32;0.029218196868896484;g;1.035799264907837
32;0.47773218154907227;g;1.035799264907837
32;0.1116037368774414;g;1.035799264907837
32;0.572540283203125;g;1.035799264907837
32;0.08738088607788086;g;1.035799264907837
32;0.3920402526855469;g;1.035799264907837
32;0.37871265411376953;g;1.035799264907837
32;0.015659332275390625;g;1.035799264907837
32;0.5889725685119629;g;1.035799264907837
32;0.1600637435913086;g;1.035799264907837
32;0.10339927673339844;g;1.035799264907837
32;0.1623845100402832;g;1.035799264907837
32;0.5073261260986328;g;1.035799264907837
32;0.4030032157897949;g;1.035799264907837
32;0.13522624969482422;g;1.035799264907837
32;0.07872295379638672;g;1.035799264907837
32;0.35217809677124023;g;1.035799264907837
32;0.16117334365844727;g;1.035799264907837
32;0.3264913558959961;g;1.035799264907837
32;1.3008065223693848;g;1.035799264907837
32;0.04050445556640625;g;1.035799264907837
32;0.3364400863647461;g;1.035799264907837
32;0.09539318084716797;g;1.035799264907837
32;0.011963844299316406;g;1.035799264907837
32;0.13666200637817383;g;1.035799264907837
32;0.14729595184326172;g;1.035799264907837
32;0.2287883758544922;g;1.035799264907837
32;1.1969561576843262;g;1.035799264907837
32;0.08120250701904297;g;1.035799264907837
32;0.09090185165405273;g;1.035799264907837
32;0.6357030868530273;g;1.035799264907837
32;0.12909603118896484;g;1.035799264907837
32;0.5027728080749512;g;1.035799264907837
32;0.38024330139160156;g;1.035799264907837
32;0.09704780578613281;g;1.035799264907837
32;0.17715167999267578;g;1.035799264907837
33;0.04426431655883789;g;1.035799264907837
33;0.030734539031982422;g;1.035799264907837
33;0.4715108871459961;g;1.035799264907837
33;0.11063814163208008;g;1.035799264907837
33;0.5675230026245117;g;1.035799264907837
33;0.08774757385253906;g;1.035799264907837
33;0.39095401763916016;g;1.035799264907837
33;0.3790097236633301;g;1.035799264907837
33;0.015324592590332031;g;1.035799264907837
33;0.5828695297241211;g;1.035799264907837
33;0.16016387939453125;g;1.035799264907837
33;0.10184097290039062;g;1.035799264907837
33;0.16141939163208008;g;1.035799264907837
33;0.5041165351867676;g;1.035799264907837
33;0.40335607528686523;g;1.035799264907837
33;0.13587379455566406;g;1.035799264907837
33;0.07886600494384766;g;1.035799264907837
33;0.3491353988647461;g;1.035799264907837
33;0.1598339080810547;g;1.035799264907837
33;0.326810359954834;g;1.035799264907837
33;1.301978588104248;g;1.035799264907837
33;0.04058361053466797;g;1.035799264907837
33;0.33484745025634766;g;1.035799264907837
33;0.09671449661254883;g;1.035799264907837
33;0.012094497680664062;g;1.035799264907837
33;0.13609790802001953;g;1.035799264907837
33;0.14348793029785156;g;1.035799264907837
33;0.22890329360961914;g;1.035799264907837
33;1.1984834671020508;g;1.035799264907837
33;0.08066558837890625;g;1.035799264907837
33;0.09007787704467773;g;1.035799264907837
33;0.6315364837646484;g;1.035799264907837
33;0.1280221939086914;g;1.035799264907837
33;0.49689149856567383;g;1.035799264907837
33;0.37732410430908203;g;1.035799264907837
33;0.09640169143676758;g;1.035799264907837
33;0.17728567123413086;g;1.035799264907837
34;0.04254627227783203;g;1.035799264907837
34;0.03143596649169922;g;1.035799264907837
34;0.4666175842285156;g;1.035799264907837
34;0.1097722053527832;g;1.035799264907837
34;0.5627822875976562;g;1.035799264907837
34;0.0889434814453125;g;1.035799264907837
34;0.3892707824707031;g;1.035799264907837
34;0.38074254989624023;g;1.035799264907837
34;0.015047073364257812;g;1.035799264907837
34;0.5769991874694824;g;1.035799264907837
34;0.16063976287841797;g;1.035799264907837
34;0.0995631217956543;g;1.035799264907837
34;0.16110467910766602;g;1.035799264907837
34;0.500213623046875;g;1.035799264907837
34;0.4046154022216797;g;1.035799264907837
34;0.13691473007202148;g;1.035799264907837
34;0.07864093780517578;g;1.035799264907837
34;0.34632110595703125;g;1.035799264907837
34;0.1589975357055664;g;1.035799264907837
34;0.3255324363708496;g;1.035799264907837
34;1.304121494293213;g;1.035799264907837
34;0.04158973693847656;g;1.035799264907837
34;0.33314990997314453;g;1.035799264907837
34;0.09861898422241211;g;1.035799264907837
34;0.011078834533691406;g;1.035799264907837
34;0.13587188720703125;g;1.035799264907837
34;0.13952064514160156;g;1.035799264907837
34;0.22906064987182617;g;1.035799264907837
34;1.2013649940490723;g;1.035799264907837
34;0.07916450500488281;g;1.035799264907837
34;0.08965492248535156;g;1.035799264907837
34;0.628300666809082;g;1.035799264907837
34;0.12596416473388672;g;1.035799264907837
34;0.49141454696655273;g;1.035799264907837
34;0.3749556541442871;g;1.035799264907837
34;0.09585332870483398;g;1.035799264907837
34;0.17745447158813477;g;1.035799264907837
35;0.04058408737182617;g;1.035799264907837
35;0.03186321258544922;g;1.035799264907837
35;0.4622230529785156;g;1.035799264907837
35;0.10880517959594727;g;1.035799264907837
35;0.5582008361816406;g;1.035799264907837
35;0.09208202362060547;g;1.035799264907837
35;0.38740062713623047;g;1.035799264907837
35;0.38303279876708984;g;1.035799264907837
35;0.014800071716308594;g;1.035799264907837
35;0.5711135864257812;g;1.035799264907837
35;0.16115331649780273;g;1.035799264907837
35;0.09712076187133789;g;1.035799264907837
35;0.16100215911865234;g;1.035799264907837
35;0.49609994888305664;g;1.035799264907837
35;0.4060821533203125;g;1.035799264907837
35;0.13799524307250977;g;1.035799264907837
35;0.07831239700317383;g;1.035799264907837
35;0.3434891700744629;g;1.035799264907837
35;0.15834474563598633;g;1.035799264907837
35;0.3236222267150879;g;1.035799264907837
35;1.3066120147705078;g;1.035799264907837
35;0.04286527633666992;g;1.035799264907837
35;0.33139944076538086;g;1.035799264907837
35;0.10063409805297852;g;1.035799264907837
35;0.009710311889648438;g;1.035799264907837
35;0.1357436180114746;g;1.035799264907837
35;0.13534116744995117;g;1.035799264907837
35;0.22919845581054688;g;1.035799264907837
35;1.204596996307373;g;1.035799264907837
35;0.07747220993041992;g;1.035799264907837
35;0.08949613571166992;g;1.035799264907837
35;0.6253547668457031;g;1.035799264907837
35;0.1235971450805664;g;1.035799264907837
35;0.4860825538635254;g;1.035799264907837
35;0.3728065490722656;g;1.035799264907837
35;0.09531688690185547;g;1.035799264907837
35;0.17757558822631836;g;1.035799264907837
36;0.038645267486572266;g;1.035799264907837
36;0.032546043395996094;g;1.035799264907837
36;0.4573960304260254;g;1.035799264907837
36;0.10786724090576172;g;1.035799264907837
36;0.5536303520202637;g;1.035799264907837
36;0.09442329406738281;g;1.035799264907837
36;0.3857583999633789;g;1.035799264907837
36;0.38489627838134766;g;1.035799264907837
36;0.014553070068359375;g;1.035799264907837
36;0.5649690628051758;g;1.035799264907837
36;0.1614375114440918;g;1.035799264907837
36;0.09507274627685547;g;1.035799264907837
36;0.1606597900390625;g;1.035799264907837
36;0.49248647689819336;g;1.035799264907837
36;0.40699243545532227;g;1.035799264907837
36;0.13878202438354492;g;1.035799264907837
36;0.07818412780761719;g;1.035799264907837
36;0.34040260314941406;g;1.035799264907837
36;0.1575331687927246;g;1.035799264907837
36;0.322176456451416;g;1.035799264907837
36;0.0007076263427734375;g;1.035799264907837
36;1.3087859153747559;g;1.035799264907837
36;0.04370689392089844;g;1.035799264907837
36;0.32964038848876953;g;1.035799264907837
36;0.10224008560180664;g;1.035799264907837
36;0.008853435516357422;g;1.035799264907837
36;0.1354522705078125;g;1.035799264907837
36;0.13089799880981445;g;1.035799264907837
36;0.2291889190673828;g;1.035799264907837
36;1.2070999145507812;g;1.035799264907837
36;0.07641839981079102;g;1.035799264907837
36;0.08940362930297852;g;1.035799264907837
36;0.6216211318969727;g;1.035799264907837
36;0.12165117263793945;g;1.035799264907837
36;0.4805617332458496;g;1.035799264907837
36;0.3704190254211426;g;1.035799264907837
36;0.09472370147705078;g;1.035799264907837
36;0.1775798797607422;g;1.035799264907837
37;0.03693866729736328;g;1.035799264907837
37;0.03394889831542969;g;1.035799264907837
37;0.45149803161621094;g;1.035799264907837
37;0.10695552825927734;g;1.035799264907837
37;0.5489826202392578;g;1.035799264907837
37;0.09546661376953125;g;1.035799264907837
37;0.38463401794433594;g;1.035799264907837
37;0.38562488555908203;g;1.035799264907837
37;0.014285564422607422;g;1.035799264907837
37;0.558417797088623;g;1.035799264907837
37;0.16127443313598633;g;1.035799264907837
37;0.09382438659667969;g;1.035799264907837
37;0.1597609519958496;g;1.035799264907837
37;0.48978567123413086;g;1.035799264907837
37;0.4068169593811035;g;1.035799264907837
37;0.1390390396118164;g;1.035799264907837
37;0.07846260070800781;g;1.035799264907837
37;0.33701515197753906;g;1.035799264907837
37;0.1563243865966797;g;1.035799264907837
37;0.3219790458679199;g;1.035799264907837
37;0.0009369850158691406;g;1.035799264907837
37;1.3101587295532227;g;1.035799264907837
37;0.04345512390136719;g;1.035799264907837
37;0.3279590606689453;g;1.035799264907837
37;0.10307121276855469;g;1.035799264907837
37;0.009123802185058594;g;1.035799264907837
37;0.13481760025024414;g;1.035799264907837
37;0.12613201141357422;g;1.035799264907837
37;0.22894048690795898;g;1.035799264907837
37;1.208031177520752;g;1.035799264907837
37;0.07657194137573242;g;1.035799264907837
37;0.08924055099487305;g;1.035799264907837
37;0.6163749694824219;g;1.035799264907837
37;0.12064886093139648;g;1.035799264907837
37;0.47464466094970703;g;1.035799264907837
37;0.3674798011779785;g;1.035799264907837
37;0.09402036666870117;g;1.035799264907837
37;0.17742061614990234;g;1.035799264907837
38;0.03552532196044922;g;1.035799264907837
38;0.036187171936035156;g;1.035799264907837
38;0.4444093704223633;g;1.035799264907837
38;0.10607051849365234;g;1.035799264907837
38;0.5442571640014648;g;1.035799264907837
38;0.09507131576538086;g;1.035799264907837
38;0.3841094970703125;g;1.035799264907837
38;0.3850412368774414;g;1.035799264907837
38;0.013997077941894531;g;1.035799264907837
38;0.5514793395996094;g;1.035799264907837
38;0.1604313850402832;g;1.035799264907837
38;0.09346675872802734;g;1.035799264907837
38;0.15823936462402344;g;1.035799264907837
38;0.4880967140197754;g;1.035799264907837
38;0.40545225143432617;g;1.035799264907837
38;0.13872289657592773;g;1.035799264907837
38;0.0792245864868164;g;1.035799264907837
38;0.3333916664123535;g;1.035799264907837
38;0.1546921730041504;g;1.035799264907837
38;0.32323360443115234;g;1.035799264907837
38;0.00054931640625;g;1.035799264907837
38;1.3106250762939453;g;1.035799264907837
38;0.04239320755004883;g;1.035799264907837
38;0.32640933990478516;g;1.035799264907837
38;0.10306835174560547;g;1.035799264907837
38;0.010653495788574219;g;1.035799264907837
38;0.13379716873168945;g;1.035799264907837
38;0.12115812301635742;g;1.035799264907837
38;0.22843647003173828;g;1.035799264907837
38;1.2073602676391602;g;1.035799264907837
38;0.078033447265625;g;1.035799264907837
38;0.08895635604858398;g;1.035799264907837
38;0.6094679832458496;g;1.035799264907837
38;0.1207127571105957;g;1.035799264907837
38;0.46831178665161133;g;1.035799264907837
38;0.36392736434936523;g;1.035799264907837
38;0.09319877624511719;g;1.035799264907837
38;0.17708730697631836;g;1.035799264907837
39;0.0343475341796875;g;1.035799264907837
39;0.03898143768310547;g;1.035799264907837
39;0.43652915954589844;g;1.035799264907837
39;0.10522174835205078;g;1.035799264907837
39;0.5395336151123047;g;1.035799264907837
39;0.09364461898803711;g;1.035799264907837
39;0.3840188980102539;g;1.035799264907837
39;0.3835315704345703;g;1.035799264907837
39;0.013703346252441406;g;1.035799264907837
39;0.5442986488342285;g;1.035799264907837
39;0.15896320343017578;g;1.035799264907837
39;0.09376859664916992;g;1.035799264907837
39;0.1562786102294922;g;1.035799264907837
39;0.4871664047241211;g;1.035799264907837
39;0.40323638916015625;g;1.035799264907837
39;0.13798809051513672;g;1.035799264907837
39;0.08037948608398438;g;1.035799264907837
39;0.3295583724975586;g;1.035799264907837
39;0.15279293060302734;g;1.035799264907837
39;0.32552242279052734;g;1.035799264907837
39;1.310462474822998;g;1.035799264907837
39;0.040708065032958984;g;1.035799264907837
39;0.3249068260192871;g;1.035799264907837
39;0.10247135162353516;g;1.035799264907837
39;0.013088226318359375;g;1.035799264907837
39;0.13250064849853516;g;1.035799264907837
39;0.11604595184326172;g;1.035799264907837
39;0.22773027420043945;g;1.035799264907837
39;1.2055649757385254;g;1.035799264907837
39;0.08043336868286133;g;1.035799264907837
39;0.08861494064331055;g;1.035799264907837
39;0.6013727188110352;g;1.035799264907837
39;0.1215524673461914;g;1.035799264907837
39;0.4617137908935547;g;1.035799264907837
39;0.35994720458984375;g;1.035799264907837
39;0.0922999382019043;g;1.035799264907837
39;0.17660856246948242;g;1.035799264907837
40;0.03325223922729492;g;1.035799264907837
40;0.04180765151977539;g;1.035799264907837
40;0.42860841751098633;g;1.035799264907837
40;0.10442733764648438;g;1.035799264907837
40;0.5349197387695312;g;1.035799264907837
40;0.0919046401977539;g;1.035799264907837
40;0.38405370712280273;g;1.035799264907837
40;0.38184261322021484;g;1.035799264907837
40;0.013432502746582031;g;1.035799264907837
40;0.5370945930480957;g;1.035799264907837
40;0.15669536590576172;g;1.035799264907837
40;0.0942850112915039;g;1.035799264907837
40;0.15422725677490234;g;1.035799264907837
40;0.4865226745605469;g;1.035799264907837
40;0.4007725715637207;g;1.035799264907837
40;0.13711214065551758;g;1.035799264907837
40;0.08172130584716797;g;1.035799264907837
40;0.32574033737182617;g;1.035799264907837
40;0.1509079933166504;g;1.035799264907837
40;0.3280153274536133;g;1.035799264907837
40;1.3102293014526367;g;1.035799264907837
40;0.038776397705078125;g;1.035799264907837
40;0.3234424591064453;g;1.035799264907837
40;0.10172796249389648;g;1.035799264907837
40;0.01575183868408203;g;1.035799264907837
40;0.13112354278564453;g;1.035799264907837
40;0.11087512969970703;g;1.035799264907837
40;0.22691822052001953;g;1.035799264907837
40;1.2035222053527832;g;1.035799264907837
40;0.08313226699829102;g;1.035799264907837
40;0.08834314346313477;g;1.035799264907837
40;0.5929555892944336;g;1.035799264907837
40;0.12261009216308594;g;1.035799264907837
40;0.4550948143005371;g;1.035799264907837
40;0.3558650016784668;g;1.035799264907837
40;0.09139204025268555;g;1.035799264907837
40;0.17603683471679688;g;1.035799264907837
41;0.03206157684326172;g;1.035799264907837
41;0.044118404388427734;g;1.035799264907837
41;0.4214329719543457;g;1.035799264907837
41;0.10371255874633789;g;1.035799264907837
41;0.5305385589599609;g;1.035799264907837
41;0.09058952331542969;g;1.035799264907837
41;0.3838815689086914;g;1.035799264907837
41;0.38076210021972656;g;1.035799264907837
41;0.013216018676757812;g;1.035799264907837
41;0.5300946235656738;g;1.035799264907837
41;0.1546926498413086;g;1.035799264907837
41;0.09454822540283203;g;1.035799264907837
41;0.15245437622070312;g;1.035799264907837
41;0.4856715202331543;g;1.035799264907837
41;0.39872074127197266;g;1.035799264907837
41;0.13639020919799805;g;1.035799264907837
41;0.08302021026611328;g;1.035799264907837
41;0.32215309143066406;g;1.035799264907837
41;0.14933443069458008;g;1.035799264907837
41;0.329831600189209;g;1.035799264907837
41;1.3104591369628906;g;1.035799264907837
41;0.03731107711791992;g;1.035799264907837
41;0.3219718933105469;g;1.035799264907837
41;0.10129642486572266;g;1.035799264907837
41;0.017928123474121094;g;1.035799264907837
41;0.1298694610595703;g;1.035799264907837
41;0.10578346252441406;g;1.035799264907837
41;0.2261033058166504;g;1.035799264907837
41;1.2021398544311523;g;1.035799264907837
41;0.08539247512817383;g;1.035799264907837
41;0.08828115463256836;g;1.035799264907837
41;0.585118293762207;g;1.035799264907837
41;0.12328529357910156;g;1.035799264907837
41;0.4487161636352539;g;1.035799264907837
41;0.3520674705505371;g;1.035799264907837
41;0.09054756164550781;g;1.035799264907837
41;0.1754302978515625;g;1.035799264907837
42;0.03067493438720703;g;1.035799264907837
42;0.04555845260620117;g;1.035799264907837
42;0.41551828384399414;g;1.035799264907837
42;0.10308599472045898;g;1.035799264907837
42;0.526465892791748;g;1.035799264907837
42;0.09017229080200195;g;1.035799264907837
42;0.38327503204345703;g;1.035799264907837
42;0.38080358505249023;g;1.035799264907837
42;0.013062477111816406;g;1.035799264907837
42;0.5234522819519043;g;1.035799264907837
42;0.1532902717590332;g;1.035799264907837
42;0.09424257278442383;g;1.035799264907837
42;0.15120458602905273;g;1.035799264907837
42;0.48427581787109375;g;1.035799264907837
42;0.3975200653076172;g;1.035799264907837
42;0.13602828979492188;g;1.035799264907837
42;0.08411645889282227;g;1.035799264907837
42;0.3189520835876465;g;1.035799264907837
42;0.14826250076293945;g;1.035799264907837
42;0.33040523529052734;g;1.035799264907837
42;1.3114924430847168;g;1.035799264907837
42;0.03671073913574219;g;1.035799264907837
42;0.3204689025878906;g;1.035799264907837
42;0.10148143768310547;g;1.035799264907837
42;0.019145488739013672;g;1.035799264907837
42;0.12887001037597656;g;1.035799264907837
42;0.10088729858398438;g;1.035799264907837
42;0.22534799575805664;g;1.035799264907837
42;1.2020258903503418;g;1.035799264907837
42;0.0867147445678711;g;1.035799264907837
42;0.08850955963134766;g;1.035799264907837
42;0.5784749984741211;g;1.035799264907837
42;0.12317895889282227;g;1.035799264907837
42;0.4427504539489746;g;1.035799264907837
42;0.3488802909851074;g;1.035799264907837
42;0.08980798721313477;g;1.035799264907837
42;0.17483043670654297;g;1.035799264907837
43;0.029096126556396484;g;1.035799264907837
43;0.046072959899902344;g;1.035799264907837
43;0.4109220504760742;g;1.035799264907837
43;0.10254049301147461;g;1.035799264907837
43;0.5227065086364746;g;1.035799264907837
43;0.09169626235961914;g;1.035799264907837
43;0.38220643997192383;g;1.035799264907837
43;0.3820176124572754;g;1.035799264907837
43;0.012969970703125;g;1.035799264907837
43;0.5172104835510254;g;1.035799264907837
43;0.1525583267211914;g;1.035799264907837
43;0.09331798553466797;g;1.035799264907837
43;0.15050697326660156;g;1.035799264907837
43;0.4822654724121094;g;1.035799264907837
43;0.397244930267334;g;1.035799264907837
43;0.13607025146484375;g;1.035799264907837
43;0.08497142791748047;g;1.035799264907837
43;0.316159725189209;g;1.035799264907837
43;0.14770746231079102;g;1.035799264907837
43;0.32967662811279297;g;1.035799264907837
43;1.3133482933044434;g;1.035799264907837
43;0.03701305389404297;g;1.035799264907837
43;0.31893348693847656;g;1.035799264907837
43;0.10231685638427734;g;1.035799264907837
43;0.019336700439453125;g;1.035799264907837
43;0.12814903259277344;g;1.035799264907837
43;0.09625673294067383;g;1.035799264907837
43;0.22466611862182617;g;1.035799264907837
43;1.203263282775879;g;1.035799264907837
43;0.0870046615600586;g;1.035799264907837
43;0.08901548385620117;g;1.035799264907837
43;0.5731377601623535;g;1.035799264907837
43;0.12223386764526367;g;1.035799264907837
43;0.4372267723083496;g;1.035799264907837
43;0.34621286392211914;g;1.035799264907837
43;0.08918952941894531;g;1.035799264907837
43;0.17425966262817383;g;1.035799264907837
44;0.027447223663330078;g;1.035799264907837
44;0.04585552215576172;g;1.035799264907837
44;0.40729856491088867;g;1.035799264907837
44;0.10204696655273438;g;1.035799264907837
44;0.5191965103149414;g;1.035799264907837
44;0.09471607208251953;g;1.035799264907837
44;0.38081932067871094;g;1.035799264907837
44;0.38414621353149414;g;1.035799264907837
44;0.012922286987304688;g;1.035799264907837
44;0.5113024711608887;g;1.035799264907837
44;0.15224409103393555;g;1.035799264907837
44;0.09198665618896484;g;1.035799264907837
44;0.15017175674438477;g;1.035799264907837
44;0.4798455238342285;g;1.035799264907837
44;0.3975954055786133;g;1.035799264907837
44;0.13640403747558594;g;1.035799264907837
44;0.08566761016845703;g;1.035799264907837
44;0.3136940002441406;g;1.035799264907837
44;0.14751577377319336;g;1.035799264907837
44;0.32805919647216797;g;1.035799264907837
44;1.3157696723937988;g;1.035799264907837
44;0.037505149841308594;g;1.035799264907837
44;0.31740617752075195;g;1.035799264907837
44;0.10361099243164062;g;1.035799264907837
44;0.018825531005859375;g;1.035799264907837
44;0.12761211395263672;g;1.035799264907837
44;0.09192371368408203;g;1.035799264907837
44;0.2240157127380371;g;1.035799264907837
44;1.2054080963134766;g;1.035799264907837
44;0.08658313751220703;g;1.035799264907837
44;0.08970069885253906;g;1.035799264907837
44;0.5687165260314941;g;1.035799264907837
44;0.12072563171386719;g;1.035799264907837
44;0.43201160430908203;g;1.035799264907837
44;0.34390926361083984;g;1.035799264907837
44;0.08865976333618164;g;1.035799264907837
44;0.1736927032470703;g;1.035799264907837
45;0.025920391082763672;g;1.035799264907837
45;0.04542207717895508;g;1.035799264907837
45;0.40398263931274414;g;1.035799264907837
45;0.10156631469726562;g;1.035799264907837
45;0.5158252716064453;g;1.035799264907837
45;0.09772205352783203;g;1.035799264907837
45;0.3793911933898926;g;1.035799264907837
45;0.3863701820373535;g;1.035799264907837
45;0.012889385223388672;g;1.035799264907837
45;0.5055704116821289;g;1.035799264907837
45;0.15198659896850586;g;1.035799264907837
45;0.09062957763671875;g;1.035799264907837
45;0.1498856544494629;g;1.035799264907837
45;0.4773845672607422;g;1.035799264907837
45;0.3980369567871094;g;1.035799264907837
45;0.13681983947753906;g;1.035799264907837
45;0.08642101287841797;g;1.035799264907837
45;0.31140804290771484;g;1.035799264907837
45;0.14742755889892578;g;1.035799264907837
45;0.32632970809936523;g;1.035799264907837
45;1.3182735443115234;g;1.035799264907837
45;0.03812885284423828;g;1.035799264907837
45;0.3159370422363281;g;1.035799264907837
45;0.10500431060791016;g;1.035799264907837
45;0.018207073211669922;g;1.035799264907837
45;0.12709665298461914;g;1.035799264907837
45;0.08787822723388672;g;1.035799264907837
45;0.22332286834716797;g;1.035799264907837
45;1.2077035903930664;g;1.035799264907837
45;0.08602285385131836;g;1.035799264907837
45;0.09040117263793945;g;1.035799264907837
45;0.5645198822021484;g;1.035799264907837
45;0.11914825439453125;g;1.035799264907837
45;0.4268932342529297;g;1.035799264907837
45;0.34169626235961914;g;1.035799264907837
45;0.08816719055175781;g;1.035799264907837
45;0.1731128692626953;g;1.035799264907837
46;0.024703025817871094;g;1.035799264907837
46;0.0452570915222168;g;1.035799264907837
46;0.4002957344055176;g;1.035799264907837
46;0.1010589599609375;g;1.035799264907837
46;0.5124883651733398;g;1.035799264907837
46;0.10032081604003906;g;1.035799264907837
46;0.37819480895996094;g;1.035799264907837
46;0.3879861831665039;g;1.035799264907837
46;0.012842655181884766;g;1.035799264907837
46;0.4998602867126465;g;1.035799264907837
46;0.15140199661254883;g;1.035799264907837
46;0.0896310806274414;g;1.035799264907837
46;0.14933061599731445;g;1.035799264907837
46;0.47527074813842773;g;1.035799264907837
46;0.3980293273925781;g;1.035799264907837
46;0.13710403442382812;g;1.035799264907837
46;0.0873723030090332;g;1.035799264907837
46;0.30914831161499023;g;1.035799264907837
46;0.14717721939086914;g;1.035799264907837
46;0.32526111602783203;g;1.035799264907837
46;0.00014019012451171875;g;1.035799264907837
46;1.3203716278076172;g;1.035799264907837
46;0.0385136604309082;g;1.035799264907837
46;0.3145785331726074;g;1.035799264907837
46;0.10611438751220703;g;1.035799264907837
46;0.018084049224853516;g;1.035799264907837
46;0.12644290924072266;g;1.035799264907837
46;0.0841054916381836;g;1.035799264907837
46;0.22250938415527344;g;1.035799264907837
46;1.2093706130981445;g;1.035799264907837
46;0.08591556549072266;g;1.035799264907837
46;0.09097576141357422;g;1.035799264907837
46;0.5598454475402832;g;1.035799264907837
46;0.11798954010009766;g;1.035799264907837
46;0.4216618537902832;g;1.035799264907837
46;0.33930015563964844;g;1.035799264907837
46;0.08765745162963867;g;1.035799264907837
46;0.17249774932861328;g;1.035799264907837
47;0.023900985717773438;g;1.035799264907837
47;0.045658111572265625;g;1.035799264907837
47;0.3958282470703125;g;1.035799264907837
47;0.10050344467163086;g;1.035799264907837
47;0.5091261863708496;g;1.035799264907837
47;0.10170507431030273;g;1.035799264907837
47;0.3773984909057617;g;1.035799264907837
47;0.38857078552246094;g;1.035799264907837
47;0.012759208679199219;g;1.035799264907837
47;0.4940791130065918;g;1.035799264907837
47;0.15025854110717773;g;1.035799264907837
47;0.0892190933227539;g;1.035799264907837
47;0.1483144760131836;g;1.035799264907837
47;0.47373247146606445;g;1.035799264907837
47;0.3972439765930176;g;1.035799264907837
47;0.13711977005004883;g;1.035799264907837
47;0.0884699821472168;g;1.035799264907837
47;0.3068113327026367;g;1.035799264907837
47;0.14659690856933594;g;1.035799264907837
47;0.32531166076660156;g;1.035799264907837
47;7.581710815429688e-05;g;1.035799264907837
47;1.321761131286621;g;1.035799264907837
47;0.038430213928222656;g;1.035799264907837
47;0.31336259841918945;g;1.035799264907837
47;0.10670804977416992;g;1.035799264907837
47;0.018808841705322266;g;1.035799264907837
47;0.12554931640625;g;1.035799264907837
47;0.08061552047729492;g;1.035799264907837
47;0.22153234481811523;g;1.035799264907837
47;1.209916591644287;g;1.035799264907837
47;0.08661270141601562;g;1.035799264907837
47;0.09131813049316406;g;1.035799264907837
47;0.5542769432067871;g;1.035799264907837
47;0.1175537109375;g;1.035799264907837
47;0.4162001609802246;g;1.035799264907837
47;0.33655786514282227;g;1.035799264907837
47;0.08709430694580078;g;1.035799264907837
47;0.1718463897705078;g;1.035799264907837
48;0.023497581481933594;g;1.035799264907837
48;0.04663848876953125;g;1.035799264907837
48;0.3905782699584961;g;1.035799264907837
48;0.09989356994628906;g;1.035799264907837
48;0.5057363510131836;g;1.035799264907837
48;0.10257339477539062;g;1.035799264907837
48;0.3771200180053711;g;1.035799264907837
48;0.3881106376647949;g;1.035799264907837
48;0.012636184692382812;g;1.035799264907837
48;0.48833227157592773;g;1.035799264907837
48;0.14856195449829102;g;1.035799264907837
48;0.08937978744506836;g;1.035799264907837
48;0.14684677124023438;g;1.035799264907837
48;0.47275781631469727;g;1.035799264907837
48;0.3956947326660156;g;1.035799264907837
48;0.1368732452392578;g;1.035799264907837
48;0.08967447280883789;g;1.035799264907837
48;0.304384708404541;g;1.035799264907837
48;0.1456751823425293;g;1.035799264907837
48;0.32646894454956055;g;1.035799264907837
48;1.3224291801452637;g;1.035799264907837
48;0.037880897521972656;g;1.035799264907837
48;0.31229162216186523;g;1.035799264907837
48;0.10678291320800781;g;1.035799264907837
48;0.020368099212646484;g;1.035799264907837
48;0.12443065643310547;g;1.035799264907837
48;0.07742643356323242;g;1.035799264907837
48;0.22039031982421875;g;1.035799264907837
48;1.2093253135681152;g;1.035799264907837
48;0.08810281753540039;g;1.035799264907837
48;0.09142446517944336;g;1.035799264907837
48;0.5478448867797852;g;1.035799264907837
48;0.11782312393188477;g;1.035799264907837
48;0.4105195999145508;g;1.035799264907837
48;0.33347606658935547;g;1.035799264907837
48;0.08648347854614258;g;1.035799264907837
48;0.1711745262145996;g;1.035799264907837
49;0.023354530334472656;g;1.035799264907837
49;0.047946929931640625;g;1.035799264907837
49;0.38492822647094727;g;1.035799264907837
49;0.09924888610839844;g;1.035799264907837
49;0.5023670196533203;g;1.035799264907837
49;0.10315608978271484;g;1.035799264907837
49;0.3770880699157715;g;1.035799264907837
49;0.3870205879211426;g;1.035799264907837
49;0.012477874755859375;g;1.035799264907837
49;0.4826364517211914;g;1.035799264907837
49;0.1465458869934082;g;1.035799264907837
49;0.08987283706665039;g;1.035799264907837
49;0.14511680603027344;g;1.035799264907837
49;0.47210264205932617;g;1.035799264907837
49;0.3937077522277832;g;1.035799264907837
49;0.13648748397827148;g;1.035799264907837
49;0.09088611602783203;g;1.035799264907837
49;0.30192995071411133;g;1.035799264907837
49;0.14453887939453125;g;1.035799264907837
49;0.3282585144042969;g;1.035799264907837
49;1.3226776123046875;g;1.035799264907837
49;0.0370793342590332;g;1.035799264907837
49;0.3113284111022949;g;1.035799264907837
49;0.1065530776977539;g;1.035799264907837
49;0.022387027740478516;g;1.035799264907837
49;0.12318992614746094;g;1.035799264907837
49;0.07455825805664062;g;1.035799264907837
49;0.2191314697265625;g;1.035799264907837
49;1.2080144882202148;g;1.035799264907837
49;0.09002971649169922;g;1.035799264907837
49;0.09138774871826172;g;1.035799264907837
49;0.5409770011901855;g;1.035799264907837
49;0.11849451065063477;g;1.035799264907837
49;0.40474891662597656;g;1.035799264907837
49;0.3302302360534668;g;1.035799264907837
49;0.08585071563720703;g;1.035799264907837
49;0.17051410675048828;g;1.035799264907837
50;0.023288726806640625;g;1.035799264907837
50;0.04918479919433594;g;1.035799264907837
50;0.37944793701171875;g;1.035799264907837
50;0.09859323501586914;g;1.035799264907837
50;0.4990878105163574;g;1.035799264907837
50;0.10368156433105469;g;1.035799264907837
50;0.37703847885131836;g;1.035799264907837
50;0.38591432571411133;g;1.035799264907837
50;0.012297630310058594;g;1.035799264907837
50;0.477078914642334;g;1.035799264907837
50;0.1445484161376953;g;1.035799264907837
50;0.09034347534179688;g;1.035799264907837
50;0.14340448379516602;g;1.035799264907837
50;0.47141265869140625;g;1.035799264907837
50;0.3917655944824219;g;1.035799264907837
50;0.13616132736206055;g;1.035799264907837
50;0.09198236465454102;g;1.035799264907837
50;0.2995591163635254;g;1.035799264907837
50;0.14339685440063477;g;1.035799264907837
50;0.3299894332885742;g;1.035799264907837
50;1.3221960067749023;g;1.035799264907837
50;0.03634166717529297;g;1.035799264907837
50;0.3104219436645508;g;1.035799264907837
50;0.10635566711425781;g;1.035799264907837
50;0.024323463439941406;g;1.035799264907837
50;0.12198066711425781;g;1.035799264907837
50;0.0720372200012207;g;1.035799264907837
50;0.2178173065185547;g;1.035799264907837
50;1.2066278457641602;g;1.035799264907837
50;0.09186935424804688;g;1.035799264907837
50;0.09134197235107422;g;1.035799264907837
50;0.5342922210693359;g;1.035799264907837
50;0.1191263198852539;g;1.035799264907837
50;0.39905691146850586;g;1.035799264907837
50;0.3270688056945801;g;1.035799264907837
50;0.08524131774902344;g;1.035799264907837
50;0.16990280151367188;g;1.035799264907837
51;0.023130416870117188;g;1.035799264907837
51;0.04999971389770508;g;1.035799264907837
51;0.3746500015258789;g;1.035799264907837
51;0.09795570373535156;g;1.035799264907837
51;0.49594688415527344;g;1.035799264907837
51;0.10435104370117188;g;1.035799264907837
51;0.3768043518066406;g;1.035799264907837
51;0.3853421211242676;g;1.035799264907837
51;0.012102603912353516;g;1.035799264907837
51;0.471707820892334;g;1.035799264907837
51;0.14287567138671875;g;1.035799264907837
51;0.09047842025756836;g;1.035799264907837
51;0.14195966720581055;g;1.035799264907837
51;0.47037267684936523;g;1.035799264907837
51;0.3903007507324219;g;1.035799264907837
51;0.1360616683959961;g;1.035799264907837
51;0.09286117553710938;g;1.035799264907837
51;0.29736328125;g;1.035799264907837
51;0.14242935180664062;g;1.035799264907837
51;0.33104467391967773;g;1.035799264907837
51;1.3214073181152344;g;1.035799264907837
51;0.035956382751464844;g;1.035799264907837
51;0.3095283508300781;g;1.035799264907837
51;0.10653018951416016;g;1.035799264907837
51;0.025699615478515625;g;1.035799264907837
51;0.12093257904052734;g;1.035799264907837
51;0.06985855102539062;g;1.035799264907837
51;0.21651554107666016;g;1.035799264907837
51;1.205744743347168;g;1.035799264907837
51;0.0931539535522461;g;1.035799264907837
51;0.09140825271606445;g;1.035799264907837
51;0.5283336639404297;g;1.035799264907837
51;0.11932229995727539;g;1.035799264907837
51;0.39359617233276367;g;1.035799264907837
51;0.3242063522338867;g;1.035799264907837
51;0.08469152450561523;g;1.035799264907837
51;0.16936540603637695;g;1.035799264907837


==> data/wine-regression-loss-seed2.txt <==
epoch;train-loss;val-loss;top_on
0;1.4398273706436158;1.0329644680023193;0
1;1.3263980150222778;0.9915415644645691;0
2;1.1481255054473878;0.8867844939231873;0
3;0.8924129366874695;0.7611216306686401;0
4;0.7813725650310517;0.8022767901420593;0
5;0.7570746302604675;0.7364230751991272;0
6;0.6904481887817383;0.7247874140739441;0
7;0.6440749391913414;0.7320842146873474;0
8;0.6240480095148087;0.7255199551582336;0
9;0.5964685469865799;0.7238531112670898;0
10;0.5688301621004939;0.7196826934814453;0
11;0.5479649525135756;0.7300587296485901;0
12;0.5360018406063318;0.7158003449440002;0
13;0.516920984024182;0.71816086769104;0
14;0.5010740056168288;0.7366377115249634;0
15;0.4961720047693234;0.7179878950119019;0
16;0.474722602032125;0.7202533483505249;0
17;0.46572323739528654;0.7260447144508362;0
18;0.4545285124331713;0.727583646774292;0
19;0.44724759459495544;0.7303810715675354;0
20;0.4421610116958618;0.7933741211891174;0
21;0.49017461240291593;0.7320551872253418;0
22;0.4367475241422653;0.73685622215271;0
23;0.44174957275390625;0.7391635775566101;0
24;0.4320011083036661;0.7269597053527832;0
25;0.39770488208159804;0.7647691965103149;0
26;0.3974543754477054;0.740915060043335;0
27;0.3663638865109533;0.739027738571167;0
28;0.3571500469464809;0.7427048087120056;0
29;0.35085538497660307;0.7444813251495361;0
30;0.3388109228108078;0.7509778141975403;0
31;0.32454262415412816;0.7456607818603516;0
32;0.3099068749230355;0.7411273717880249;0
33;0.29398810737766323;0.7547995448112488;0
34;0.28879086021333933;0.7763174176216125;0
35;0.28164754721219654;0.8044944405555725;0
36;0.28211995447054505;0.8250147700309753;0
37;0.2759490952943452;0.9669108390808105;0
38;0.33512125867418946;1.514066457748413;1
39;1.3215658724308015;0.789533793926239;0
40;0.8334373474121094;0.7545630931854248;0
41;0.5854878902435303;0.7136608958244324;0
42;0.6112083338201046;0.7137527465820312;0
43;0.5416655659675598;0.6806574463844299;0
44;0.4900788009166718;0.6857864260673523;0
45;0.4526366196572781;0.7021552920341492;0
46;0.40747778145596386;0.6967374682426453;0
47;0.3867591623216867;0.6941574215888977;0
48;0.3633025697199628;0.6980343461036682;0
49;0.3418397248722613;0.7019540071487427;0
50;0.3201654390839394;0.7102962136268616;0
51;0.30418207701295613;0.7225174903869629;0
52;0.2868473172886297;0.7354434132575989;0
53;0.27311717960983517;0.7451234459877014;0
54;0.2575684251263738;0.7502379417419434;0
55;0.24418830327922478;0.7541673183441162;0
56;0.23326005446724593;0.7625350952148438;0
57;0.2226179349119775;0.7659331560134888;0
58;0.2128517545730574;0.7812770009040833;0
59;0.20611178023391402;0.8025075197219849;0
60;0.2028761144960299;0.8417028188705444;0
61;0.21008694771444425;0.8826645016670227;0
62;0.22893579425290228;0.8460745215415955;0
63;0.22190259494818748;0.7690917253494263;0
64;0.20682733827270566;1.0018128156661987;0
65;0.37896987795829773;0.7253495454788208;0
66;0.26201216541230676;0.8141132593154907;0
67;0.27833297327160833;0.8053575158119202;0
68;0.27485155761241914;0.7443673014640808;0
69;0.22375224605202676;0.7601228356361389;0
70;0.1790403881110251;0.8248966932296753;0
71;0.20068931770510973;0.78415846824646;0
72;0.1634638911113143;0.832086980342865;0
73;0.16951861083507538;0.7930068373680115;0
74;0.13990221177227796;0.8129794597625732;0
75;0.15255977861525025;0.8071999549865723;0
76;0.13342918516136706;0.8337751626968384;0
77;0.13223641978111117;0.8350163698196411;0
78;0.12826830635312944;0.8105177283287048;0
79;0.11096418260131032;0.8570567965507507;0
80;0.12611269373519463;0.8900852799415588;0
81;0.14054172995965927;0.816480815410614;0
82;0.11470628972165287;0.8941179513931274;0
83;0.15261606881394982;0.9698218107223511;0
84;0.20715826423838735;0.7823412418365479;0
85;0.13603809116175397;0.8757500648498535;0
86;0.18458327315747738;0.7853227853775024;0
87;0.1324819006025791;0.8763741254806519;0
88;0.1456867903470993;0.8700609803199768;0
89;0.15138996727764606;0.8011557459831238;0
90;0.12541659027338029;0.9054569602012634;0
91;0.1456504289060831;0.8351560831069946;0
92;0.0985650995047763;0.8205822706222534;0
93;0.11008422039449214;0.8031244277954102;0
94;0.10237802490592003;0.8727769255638123;0
95;0.11480562724173068;0.8648698329925537;0
96;0.11710476761218161;0.8086073994636536;0
97;0.09246700387448073;0.8621143698692322;0
98;0.09386574747040868;0.8548964858055115;0
99;0.0708923960221;0.8406081199645996;0
100;0.07786421496421099;0.8298060894012451;0
101;0.06992362514138221;0.8864611983299255;0
102;0.08579718936234712;0.8444761633872986;0
103;0.0648405198007822;0.8389677405357361;0
104;0.06610460244119168;0.841762125492096;0
105;0.06482119085267186;0.876855194568634;0
106;0.06991868447512388;0.8594908714294434;0
107;0.06438706032931804;0.8593875169754028;0
108;0.06853189542889596;0.8296900391578674;0
109;0.07094769328832626;0.8618409633636475;0
110;0.12255161702632904;0.8998038172721863;0
111;0.15997243225574492;0.8479692935943604;0
112;0.11102850027382374;0.8424705862998962;0
113;0.09078338369727135;0.8231311440467834;0
114;0.07188137099146844;0.8761661052703857;0
115;0.0642740286886692;0.833963930606842;0
116;0.053959638066589835;0.8671801686286926;0
117;0.04892091801157221;0.8732877969741821;0
118;0.04524749931297265;0.8681315183639526;0
119;0.0462875054217875;0.8481541275978088;0
120;0.03894505333155394;0.873134195804596;0
121;0.03961602170020342;0.8670227527618408;0
122;0.039375769160687926;0.8670192956924438;0
123;0.04038377059623599;0.8659234046936035;0
124;0.03626734236604534;0.8585671186447144;0
125;0.03196875457651913;0.8835831880569458;0
126;0.036602580733597276;0.8813968300819397;0
127;0.040300597250461576;0.864203929901123;0
128;0.0374861940741539;0.8677024245262146;0
129;0.0423436613753438;0.8783844113349915;0
130;0.05060435868799686;0.8706294894218445;0
131;0.043007997795939445;0.9123472571372986;0
132;0.07555722109973431;0.8545784950256348;0
133;0.08453482314944268;0.8431863784790039;0
134;0.10404163300991058;0.9047254920005798;0
135;0.12856664126738906;0.8791348338127136;0
136;0.10887996517121792;0.849407434463501;0
137;0.07716872170567513;0.8802763223648071;0
138;0.061105900444090366;0.8307997584342957;0
139;0.05064633022993803;0.8683481812477112;0
140;0.04700938262976706;0.8425843715667725;0
141;0.04223640151321888;0.8491987586021423;0
142;0.03122925772331655;0.8661186695098877;0
143;0.03531625624746084;0.8512118458747864;0
144;0.03205752745270729;0.8724346160888672;0
145;0.03907664981670678;0.865580141544342;0
146;0.025219507375732066;0.8665971159934998;0
147;0.029376835841685534;0.8433768153190613;0
148;0.024400026258081197;0.8805400729179382;0
149;0.032909542683046314;0.8623189330101013;0
150;0.021950745722278953;0.8754796385765076;0
151;0.026309130364097655;0.843668520450592;0
152;0.018930529869976453;0.8778401613235474;0
153;0.025432806555181743;0.8653241395950317;0
154;0.020999054610729217;0.8873958587646484;0
155;0.02854652311652899;0.8415101170539856;0
156;0.01866211574524641;0.8647375702857971;0
157;0.029934657365083696;0.8986165523529053;0
158;0.04914387874305248;0.8820400238037109;0
159;0.040716210193932054;0.8497856855392456;0
160;0.039164038957096636;0.8584567308425903;0
161;0.0325976038351655;0.8767993450164795;0
162;0.033102118596434596;0.8615663647651672;0
163;0.03311629593372345;0.9101462960243225;0
164;0.03359886202961206;0.8284929394721985;0
165;0.0210125716868788;0.8546326756477356;0
166;0.0210512675344944;0.8804872632026672;0
167;0.020069633005186917;0.8774480223655701;0
168;0.02413858690415509;0.8564081192016602;0
169;0.015130243950989098;0.8694716691970825;0
170;0.01937805274501443;0.8785650730133057;0
171;0.014723410876467825;0.8788208961486816;0
172;0.0206646048463881;0.864636242389679;0
173;0.016025943029671908;0.8792564272880554;0
174;0.023917720513418318;0.8773882985115051;0
175;0.014509022235870361;0.8748783469200134;0
176;0.02139674350619316;0.8640451431274414;0
177;0.021515671536326407;0.8843801021575928;0
178;0.029182889382354915;0.8816469311714172;0
179;0.018289369018748402;0.8775795698165894;0
180;0.02351496871560812;0.8631234169006348;0
181;0.022452621534466744;0.8674118518829346;0
182;0.022251186333596705;0.8836879730224609;0
183;0.027858702652156352;0.903177797794342;0
184;0.026534143090248107;0.8403691649436951;0
185;0.01963731236755848;0.8602055311203003;0
186;0.024964668229222296;0.9051066040992737;0
187;0.03864128105342388;0.8830146789550781;0
188;0.030110396537929775;0.8736157417297363;0
189;0.028374232398346067;0.8557004928588867;0
190;0.020596502744592727;0.8930944800376892;0
191;0.022920166328549384;0.8622064590454102;0
192;0.020292866788804532;0.9219532608985901;0
193;0.02731342501938343;0.8346216082572937;0
194;0.01896817497909069;0.8781902194023132;0
195;0.01725574620068073;0.8638089299201965;0
196;0.02212437791749835;0.886651337146759;0
197;0.02806939110159874;0.8662031292915344;0
198;0.022949925810098647;0.8710353970527649;0
199;0.017992539331316948;0.8763951063156128;0


==> data/wine-regression-loss-seed4.txt <==
epoch;train-loss;val-loss;top_on
0;1.1021668553352355;0.9058512449264526;0
1;1.0436448574066162;0.8332435488700867;0
2;0.8889538317918777;0.686835765838623;0
3;0.7217440448701382;0.7032930850982666;1
4;0.7000910088419914;0.6597504615783691;0
5;0.6673638099804521;0.6332315802574158;0
6;0.6434477244620211;0.6563079953193665;1
7;0.620784985460341;0.6556866765022278;0
8;0.6079784253743128;0.6324440240859985;0
9;0.5923510796157643;0.6278436779975891;0
10;0.5803281476721167;0.6385508179664612;1
11;0.5710860735973255;0.6214628219604492;0
12;0.5585951287619537;0.6420046091079712;1
13;0.5503750964067876;0.6316087245941162;0
14;0.5384785231202841;0.6231461763381958;0
15;0.5276574640767648;0.6668633222579956;1
16;0.5274903032928705;0.6186460256576538;0
17;0.5083390664309263;0.6089778542518616;0
18;0.5038059506565332;0.7044752240180969;1
19;0.5103107389062643;0.6190045475959778;0
20;0.48170783221721647;0.600003182888031;0
21;0.47960491944104433;0.6320304274559021;1
22;0.4973251700401306;0.7490814328193665;1
23;0.5554688721895218;0.6167376637458801;0
24;0.5234304457902909;0.7543256878852844;1
25;0.5177136197686195;0.5781609416007996;0
26;0.48452823562547565;0.6240448951721191;1
27;0.46679774262011053;0.5992812514305115;0
28;0.44163702297955754;0.6279440522193909;1
29;0.424952440476045;0.6031005382537842;0
30;0.40323139312677087;0.6017075777053833;0
31;0.38904564627300714;0.6407867670059204;1
32;0.37532507805153725;0.6135991811752319;0
33;0.3578016072511673;0.6168057322502136;0
34;0.3392334368545562;0.6062545776367188;0
35;0.3228594368323684;0.5946028828620911;0
36;0.32002975726500155;0.6142704486846924;1
37;0.3400468073785305;0.5877521634101868;0
38;0.3668592393398285;0.6139650344848633;1
39;0.3656044378876686;0.7111521363258362;1
40;0.3796712502837181;0.6346303820610046;0
41;0.3327336847782135;0.61083984375;0
42;0.3247095920145512;0.6567844748497009;1
43;0.30334612033329905;0.7216519117355347;1
44;0.31650464329868555;0.6474769115447998;0
45;0.2667917177546769;0.5970616936683655;0
46;0.2660415766760707;0.6481134295463562;1
47;0.267380268801935;0.6307564377784729;0
48;0.24697980400524103;0.8831212520599365;1
49;0.30289561711251733;0.7707581520080566;0
50;0.28184537710621954;0.6252309083938599;0
51;0.26171388663351536;0.5989424586296082;0
52;0.2580027276650071;0.7790034413337708;1
53;0.24853161200881005;0.7227447628974915;0
54;0.23875316902995108;0.6485296487808228;0
55;0.212820723594632;0.6078563332557678;0
56;0.21706722639501094;0.7729557752609253;1
57;0.20549757331609725;0.7363633513450623;0
58;0.21275695372605696;0.7788257002830505;1
59;0.1892599692568183;0.6235319375991821;0
60;0.2022446472197771;0.7499811053276062;1
61;0.19178872855845838;0.6579615473747253;0
62;0.1835273499134928;0.9167913198471069;1
63;0.1969085550867021;0.6411972045898438;0
64;0.1774319551885128;0.742763102054596;1
65;0.25481750071048737;0.6740404367446899;0
66;0.6217102348804474;1.0480527877807617;1
67;0.4529316037893295;0.621047854423523;0
68;0.48198889195919037;0.6655234098434448;1
69;0.3863309079781175;0.6112922430038452;0
70;0.3298362046480179;0.5825337171554565;0
71;0.28770076259970667;0.6303039789199829;1
72;0.24125838205218314;0.631537675857544;0
73;0.20503506874665617;0.6260375380516052;0
74;0.1837024603970349;0.6681234240531921;1
75;0.16484463621745818;0.6513980627059937;0
76;0.1482912762556225;0.6981207132339478;1
77;0.13948998521082104;0.6670123338699341;0
78;0.1256061178748496;0.6852889657020569;1
79;0.12459760222118348;0.6574338674545288;0
80;0.11952847400680185;0.6714460849761963;1
81;0.11565986762288957;0.6965926289558411;1
82;0.11396028301678598;0.8167979717254639;1
83;0.1448960962239653;0.8842265009880066;1
84;0.1692582038231194;0.6619845628738403;0
85;0.1400540679693222;0.7314866781234741;1
86;0.26439992487430575;0.6708303093910217;0
87;0.1730328779667616;0.7145602703094482;1
88;0.1449402108322829;0.634432315826416;0
89;0.1349999826401472;0.7066117525100708;1
90;0.11391981579363346;0.740206778049469;1
91;0.12082318309694529;0.7327843308448792;0
92;0.09621813409030437;0.6526251435279846;0
93;0.09276768546551466;0.7009010910987854;1
94;0.09484380271751433;0.6887081265449524;0
95;0.08136008416768163;0.8209800124168396;1
96;0.0929697436717106;0.7413637638092041;0
97;0.07565020847832785;0.6909894943237305;0
98;0.07578687877394259;0.6782591938972473;0
99;0.0918615392409265;0.6851911544799805;0
100;0.07459292160347104;0.824629545211792;1
101;0.08111869879066944;0.8129011988639832;0
102;0.08363312408328057;0.706565797328949;0
103;0.05992389544844627;0.6909070611000061;0
104;0.07539802864193916;0.6946864128112793;0
105;0.07218523100018501;0.7507867217063904;1
106;0.06473383717238904;0.8413602113723755;1
107;0.07795583731494844;0.7095128297805786;0
108;0.05352760925889015;0.7058297991752625;0
109;0.05129814269021153;0.726372480392456;1
110;0.05029964585555717;0.7874629497528076;1
111;0.056899163778871296;0.7674145698547363;0
112;0.05043785268208012;0.7332345843315125;0
113;0.04300868483260274;0.7025420069694519;0
114;0.04688002332113683;0.7203850746154785;1
115;0.04574814582010731;0.7877757549285889;1
116;0.04779754215851426;0.8227035999298096;1
117;0.05242212880402804;0.7511986494064331;0
118;0.03956253215437755;0.7098849415779114;0
119;0.04328832197934389;0.7193865180015564;0
120;0.044434936996549365;0.752044141292572;1
121;0.04088404756039381;0.8489140272140503;1
122;0.054021329851821065;0.829124391078949;0
123;0.0505553787574172;0.7223283052444458;0
124;0.036593666416592896;0.7318538427352905;0
125;0.050959363533183935;0.7114184498786926;0
126;0.05475916941650212;0.7866120338439941;1
127;0.05199434896931052;0.9517273306846619;1
128;0.08688362485263497;0.7701743245124817;0
129;0.051075096358545125;0.7305198907852173;0
130;0.0752937313169241;0.7033007740974426;0
131;0.08113594762980939;0.8851045966148376;1
132;0.10198899088427424;0.8221058249473572;0
133;0.08140685381367803;0.7323207855224609;0
134;0.08261682987213134;0.6797224879264832;0
135;0.0620709381531924;0.9987225532531738;1
136;0.10139429569244385;0.7149439454078674;0
137;0.07653165757656097;0.7586339712142944;1
138;0.11458054557442665;0.7723681926727295;1
139;0.0853255920112133;0.7376946210861206;0
140;0.047530391812324525;0.6985692381858826;0
141;0.0425207981839776;0.801417887210846;1
142;0.04210809897631407;0.7258293032646179;0
143;0.03169976221397519;0.7443358302116394;1
144;0.034495541267096995;0.7323455214500427;0
145;0.028025456983596087;0.8294644951820374;1
146;0.030025249626487494;0.7241722941398621;0
147;0.023988130199722946;0.7561298608779907;1
148;0.024773266626289113;0.7614895701408386;0
149;0.023514905385673045;0.8047738075256348;1
150;0.022477586893364786;0.7302283048629761;0
151;0.0208633947535418;0.7714825868606567;1
152;0.02019773409701884;0.7761812806129456;0
153;0.019460240178887034;0.786375880241394;1
154;0.018739488639403133;0.7450658082962036;0
155;0.017989377235062422;0.7662592530250549;1
156;0.018465246929554268;0.7949077486991882;1
157;0.018663232502149185;0.7779374122619629;0
158;0.016326934163225816;0.7750073671340942;0
159;0.0141133309014549;0.7622202634811401;0
160;0.013086149745504372;0.7714647650718689;0
161;0.012063741090969415;0.7879072427749634;1
162;0.013681069246376864;0.771936297416687;0
163;0.012052671573474071;0.7848663330078125;1
164;0.014306968939490617;0.7817468047142029;0
165;0.012422617734409868;0.7858909964561462;0
166;0.012243955582380294;0.7885189652442932;0
167;0.012162052327767015;0.7825918793678284;0
168;0.010020807842374779;0.7684249877929688;0
169;0.009843844105489552;0.7693431973457336;0
170;0.009471583017148077;0.778994083404541;0
171;0.009036033949814736;0.7973614931106567;1
172;0.012840294744819403;0.8094518184661865;1
173;0.013964417262468488;0.7735386490821838;0
174;0.010926754403772065;0.7671622633934021;0
175;0.011297370993997902;0.7738064527511597;0
176;0.009799907947308385;0.807999312877655;1
177;0.016152869305369678;0.8692120313644409;1
178;0.022466984490165487;0.7976170182228088;0
179;0.01477332198410295;0.7547508478164673;0
180;0.022212131251581013;0.7615883350372314;0
181;0.04032343670260161;0.7387272119522095;0
182;0.029270091187208892;0.9178738594055176;1
183;0.06683566505089403;1.1032153367996216;1
184;0.13114482881501316;0.697030246257782;0
185;0.0658868119789986;0.771213173866272;1
186;0.1323661407455802;0.7313299775123596;0
187;0.0656359625980258;0.840376079082489;1
188;0.05446486459113657;0.7090533971786499;0
189;0.058779338002204896;0.7161121964454651;0
190;0.027571185305714608;0.8281325697898865;1
191;0.03234456880018115;0.7237673401832581;0
192;0.027707927301526068;0.7352476119995117;1
193;0.02017788277589716;0.8033993244171143;1
194;0.021747782733291386;0.7375202775001526;0
195;0.015295634511858225;0.7364938259124756;0
196;0.011836545029655098;0.7901124358177185;1
197;0.012934286193922163;0.7541970014572144;0
198;0.009966144396457821;0.7411989569664001;0
199;0.008965995744802058;0.7790712714195251;1


==> data/wine-regression-vineyard-seed4-top-epochs.txt <==
x
3
6
10
12
15
18
21
22
24
26
28
31
36
38
39
42
43
46
48
52
56
58
60
62
64
66
68
71
74
76
78
80
81
82
83
85
87
89
90
93
95
100
105
106
109
110
114
115
116
120
121
126
127
131
135
137
138
141
143
145
147
149
151
153
155
156
161
163
171
172
176
177
182
183
185
187
190
192
193
196
199

